Minimally Comparing Relational Abstract Domains

Value-based static analysis techniques express computed program invariants as logical formula over program variables. Researchers and practitioners use these invariants to aid in software engineering and verification tasks. When selecting abstract domains, practitioners weigh the cost of a domain against its expressiveness. However, an abstract domain's expressiveness tends to be stated in absolute terms; either mathematically via the sub-polyhedra the domain is capable of describing, empirically using a set of known properties to verify, or empirically via logical entailment using the entire invariant of the domain at each program point. Due to carry-over effects, however, the last technique can be problematic because it tends to provide a simplistic and imprecise comparisons. We address limitations of comparing, in general, abstract domains via logical entailment in this work. We provide a fixed-point algorithm for including the minimally necessary variables from each domain into the compared formula. Furthermore, we empirically evaluate our algorithm, comparing different techniques of widening over the Zones domain and comparing Zones to an incomparable Relational Predicates domain. Our empirical evaluation of our technique shows an improved granularity of comparison. It lowered the number of more precise invariants when comparing analysis techniques, thus, limiting the prevalent carry-over effects. Moreover, it removed undecidable invariants and lowered the number of incomparable invariants when comparing two incomparable relational abstract domains.

==> data/deferred_widening_full.tsv <==
analysis	zones-time	zones-std	zones-k-time	zones-k-std	≺
test.AmyFastSimplex_2	11.6	5.856620185738529	10.6	1.816590212458495	0
test.AmyFastSimplex_3	15.8	1.923538406167134	16.6	1.5165750888103098	0
test.AmyFastSimplex_4	16.8	0.8366600265340757	18.6	2.073644135332772	0
test.AmyFastSimplex_8	4325.8	546.8333384130854	4505.0	934.8133503539624	0
test.BallonFactory_2	142.0	25.387004549572207	148.4	20.40343108401133	0
test.BallonFactory_3	32.8	17.035257556021865	24.8	2.4899799195977463	0
test.BallonFactory_4	29.0	10.793516572461453	26.0	1.4142135623730951	0
test.BallonFactory_5	26.2	2.949576240750525	26.2	1.3038404810405295	0
test.BallonFactory_6	29.4	1.140175425099138	29.8	3.3466401061363023	0
test.BallonFactory_8	227.0	53.21653878260029	325.2	104.61930988111132	0
test.BallonFactory_9	966.4	123.23067799862176	949.6	69.56867110991844	0
test.Base64_1	64.8	25.7526697645118	55.2	6.058052492344384	0
test.Base64_10	14.8	2.16794833886788	13.6	1.3416407864998738	0
test.Base64_11	13.6	0.547722557505166	33.8	45.95867709149165	0
test.Base64_12	18.8	1.4832396974191329	19.0	1.8708286933869709	0
test.Base64_13	17.2	2.3874672772626644	16.8	0.8366600265340751	0
test.Base64_14	17.4	2.190890230020664	17.2	2.4899799195977463	0
test.Base64_16	7.0	0.7071067811865476	7.0	0.7071067811865476	0
test.Base64_17	1346.0	86.94250974063263	2340.4	595.9792781632597	0
test.Base64_18	2532.6	852.1650661696947	3553.2	209.7741642814958	0
test.Base64_19	786.8	47.049973432511095	913.6	50.40138886975237	0
test.Base64_2	6.8	0.8366600265340756	7.2	1.6431676725154984	0
test.Base64_4	6.6	1.949358868961793	5.0	0.7071067811865476	0
test.Base64_5	5.0	1.2247448713915892	5.0	1.0	0
test.Base64_6	25.2	13.6088206689632	23.2	12.31665539016173	0
test.Base64_7	20.0	2.449489742783178	29.2	10.871982339941509	0
test.Base64_8	3.0	0.0	3.0	0.0	0
test.Base64_9	3.8	0.447213595499958	3.4	0.5477225575051661	0
test.BinarySearch_1	41.2	3.3466401061363023	42.2	3.633180424916991	0
test.BinarySearch_2	40.6	3.209361307176243	38.4	2.880972058177586	0
test.Class11_1	73.4	20.243517480912253	66.2	4.658325879540845	0
test.Class11_11	419.2	80.2477414012382	393.2	30.490982273452595	0
test.Class11_12	258.4	68.77717644684172	217.0	17.175564037317667	0
test.Class11_2	200.4	15.582040944625968	197.0	17.507141400011598	0
test.Class11_3	100.2	5.2630789467763055	140.2	26.75256997000475	0
test.Class11_4	27.0	10.723805294763608	24.0	6.745368781616021	0
test.Class11_5	16.6	10.310189135025604	12.8	2.3874672772626644	0
test.Class11_6	215.2	43.67722518658895	191.0	4.183300132670378	0
test.Class11_7	96.2	15.722595205626838	115.2	10.756393447619883	0
test.Class11_8	20.0	1.4142135623730947	21.8	0.8366600265340757	0
test.Class11_9	34.6	18.13284313062902	37.8	30.433534135883725	0
test.Class13_1	205.8	45.680411556815024	268.2	127.35658600951896	0
test.CompareAgainstIntegerMaxValue_1	39.2	6.220932405998317	54.2	26.262140049889307	0
test.CompareAgainstIntegerMaxValue_2	12.0	1.0	11.8	0.447213595499958	0
test.Example1M_1	32.5	3.5118845842842465	36.0	7.681145747868609	0
test.Example1M_2	61.8	36.106786065779936	62.4	12.421755109484328	0
test.Example1M_3	27.0	8.426149773176359	26.4	4.277849927241487	0
test.Example1M_4	43.2	5.674504383644442	42.4	2.4083189157584584	0
test.Example1M_5	21.0	4.06201920231798	21.2	1.4832396974191326	0
test.Example1M_6	46.8	40.23307097401341	24.0	2.121320343559643	0
test.Example1M_7	18.4	7.127411872482185	16.0	1.0	0
test.Example1M_8	35.6	2.0736441353327724	44.2	3.768288736283354	0
test.Example1M_9	9.2	1.4832396974191324	9.4	0.8944271909999161	0
test.Example2_2	18.0	2.0	17.4	0.8944271909999161	0
test.FastBlurFilter_1	16.6	0.5477225575051664	17.6	1.8165902124584947	0
test.FastBlurFilter_2	6.6	3.049590136395381	5.2	0.4472135954999578	0
test.FastBlurFilter_3	1696.2	227.39766929324492	2131.6	394.34096921319247	0
test.Fibonacci_1	39.8	2.949576240750525	92.4	107.15549449281636	0
test.GeoData_1	820.6	137.6709845973363	791.8	191.07904123686612	0
test.GeoEngine_1	13.0	6.2048368229954285	10.8	1.3038404810405295	0
test.GeoEngine_10	5.0	0.0	4.6	0.5477225575051662	0
test.GeoEngine_2	280.4	21.44294755857972	377.4	60.06080252544083	0
test.GeoEngine_3	21.2	1.3038404810405295	26.4	12.720062892926276	0
test.GeoEngine_4	10.8	1.9235384061671343	13.4	8.734987120768983	0
test.GeoEngine_5	9.6	2.9664793948382653	7.8	1.3038404810405295	0
test.GeoEngine_7	742.4	22.052210773525623	1045.6	126.9362044493217	0
test.GeoEngine_8	310.8	30.93864896856358	506.2	154.58072324840506	0
test.GeoEngine_9	29.2	2.16794833886788	27.2	2.280350850198276	0
test.ImageData_1	495.2	73.47244381399057	495.0	49.371044145328746	0
test.ImageData_10	307.0	103.50845376103344	297.2	35.12406582387637	0
test.ImageData_16	36.0	2.7386127875258306	60.0	30.84639363037436	0
test.ImageData_17	48.4	5.128352561983233	54.0	5.385164807134505	0
test.ImageData_18	12.0	1.8708286933869709	11.6	0.8944271909999159	0
test.ImageData_19	114.5	44.48595283907045	119.6	9.555103348473002	0
test.ImageData_2	1231.0	154.60595072635462	1645.8	130.5438623605108	0
test.ImageData_20	234.8	30.128060010561583	273.4	42.24689337690997	0
test.ImageData_3	5144.6	963.4730406191966	6709.0	412.3402721054542	0
test.ImageData_4	58.6	17.052858997833766	42.2	1.6431676725154991	0
test.ImageData_5	61.2	30.62188759694608	45.4	3.847076812334268	0
test.ImageData_6	651.4	31.64332473050201	685.6	52.29053451629655	0
test.ImageData_7	2011.0	699.357204867441	2217.4	164.36179604762174	0
test.ImageData_8	5972.0	640.7694593221497	8142.4	481.50835922131193	0
test.ImageData_9	38.6	4.6690470119715	44.6	3.5777087639996634	0
test.InfBlocks_1	23361.0	4113.392334801046	24279.8	2427.582583559208	0
test.InfBlocks_2	10.0	1.0000000000000002	10.0	1.4142135623730951	0
test.InfCodes_1	7471.0	618.510307108944	7509.0	828.5381705147929	0
test.InfCodes_2	11.5	10.408329997330664	7.0	1.224744871391589	0
test.InfTree_2	107.4	8.792041856133306	102.4	12.68069398731789	0
test.InfiniteIterativeLoop_2	14.2	1.6431676725154984	13.4	1.1401754250991378	0
test.InfiniteIterativeLoop_3	21.4	1.1401754250991378	23.0	4.183300132670378	0
test.InfiniteIterativeLoop_6	24.8	1.9235384061671343	25.2	1.4832396974191324	0
test.LargePC_1	22.8	5.890670590009256	20.2	0.8366600265340756	0
test.LargePC_2	30.6	4.39317652729776	26.6	2.3021728866442674	0
test.LargePC_3	36.4	4.722287581247037	33.0	3.807886552931954	0
test.LargePC_5	19.4	1.5165750888103098	23.6	8.677557259966655	0
test.LargePC_6	117.8	91.85967559272132	66.0	3.08220700148449	0
test.LargePC_7	18.2	4.969909455915671	18.4	1.1401754250991376	0
test.LargePC_8	8.2	0.8366600265340756	9.6	1.6733200530681511	0
test.LongFibonacci_1	45.8	6.1400325732035	54.6	5.029910535983717	0
test.MapViewer_1	2021.6	219.08628437216237	2847.4	331.54004283042497	0
test.MapViewer_2	32062.4	5395.131629534168	66158.0	5540.539098318863	0
test.MapViewer_3	5.8	0.8366600265340756	5.8	0.8366600265340756	0
test.MultidementionalArray_1	9.4	0.8944271909999161	9.6	1.51657508881031	0
test.OneTcas_1	342.6	129.1057705914031	350.0	81.05553651663777	0
test.OneTcas_2	387.0	55.56527692723217	434.4	84.45590565496292	0
test.QRCodeDataBlockReader_1	1284.4	318.3666125711049	1725.0	131.51996046228115	0
test.QRCodeDataBlockReader_2	136.0	16.1245154965971	177.2	16.843396332094073	0
test.SimpleTest_1	24.6	15.339491516996253	14.4	0.547722557505166	0
test.SimpleTest_10	23.4	8.792041856133308	17.4	3.847076812334269	0
test.SimpleTest_11	6.6	0.5477225575051662	6.2	0.8366600265340756	0
test.SimpleTest_12	3.0	1.224744871391589	2.6	0.8944271909999159	0
test.SimpleTest_13	6.8	0.8366600265340757	6.2	0.4472135954999578	0
test.SimpleTest_14	28.4	9.476286192385707	29.4	10.4546640309481	0
test.SimpleTest_15	20.6	1.5165750888103098	21.4	2.302172886644267	0
test.SimpleTest_16	16.0	0.7071067811865476	15.6	1.949358868961793	0
test.SimpleTest_17	9.2	0.8366600265340757	8.4	0.8944271909999159	0
test.SimpleTest_19	31.0	3.9370039370059056	34.0	4.08248290463863	0
test.SimpleTest_2	17.2	0.8366600265340757	17.2	1.3038404810405295	0
test.SimpleTest_20	3.4	0.5477225575051661	3.2	0.4472135954999579	0
test.SimpleTest_21	15.4	1.140175425099138	14.8	0.8366600265340756	0
test.SimpleTest_22	17.0	1.0	25.2	13.663820841916802	0
test.SimpleTest_23	10.0	0.7071067811865476	11.0	1.8708286933869709	0
test.SimpleTest_24	12.6	0.5477225575051662	14.8	5.167204273105526	0
test.SimpleTest_25	36.2	24.621129137389293	36.2	20.10472581260436	0
test.SimpleTest_26	35.0	18.466185312619388	28.6	2.7928480087537886	0
test.SimpleTest_27	2.0	0.0	1.8	0.4472135954999579	0
test.SimpleTest_28	1.8	0.8366600265340756	2.0	0.0	0
test.SimpleTest_29	16.6	1.51657508881031	18.6	5.856620185738529	0
test.SimpleTest_3	29.8	12.716131487209465	28.8	2.588435821108957	0
test.SimpleTest_30	19.8	5.263078946776307	19.0	1.2247448713915894	0
test.SimpleTest_31	19.0	1.0	22.8	10.207840124139876	0
test.SimpleTest_32	18.2	1.9235384061671348	20.0	4.58257569495584	0
test.SimpleTest_34	23.4	7.092249290598858	28.0	18.53375299285064	0
test.SimpleTest_35	20.6	2.701851217221259	18.4	2.0736441353327724	0
test.SimpleTest_36	61.4	94.25125993852814	17.8	1.6431676725154984	0
test.SimpleTest_37	17.6	2.1908902300206643	18.4	3.209361307176242	0
test.SimpleTest_38	18.0	1.4142135623730951	18.2	0.4472135954999578	0
test.SimpleTest_39	16.8	1.3038404810405295	29.0	20.712315177207977	0
test.SimpleTest_4	39.0	2.9154759474226504	51.0	12.649110640673518	0
test.SimpleTest_40	19.2	1.9235384061671343	19.6	2.5099800796022262	0
test.SimpleTest_41	30.4	28.35136681008519	22.6	7.765307463326871	0
test.SimpleTest_42	26.6	0.5477225575051662	30.8	0.8366600265340753	0
test.SimpleTest_44	23.8	2.1679483388678804	26.4	2.073644135332772	0
test.SimpleTest_47	30.2	2.683281572999748	58.2	54.79689772240761	0
test.SimpleTest_5	54.0	10.0	58.6	8.848728722251575	0
test.SimpleTest_50	49.4	7.924645102463581	48.2	4.658325879540847	0
test.SimpleTest_53	34.4	1.949358868961793	40.0	3.464101615137755	0
test.SimpleTest_6	22.6	9.736529155710468	80.8	136.57671836737038	0
test.SimpleTest_8	56.4	85.86792183347632	17.4	0.8944271909999161	0
test.SimpleTest_9	1.8	0.4472135954999579	2.0	0.0	0
test.Sort_1	2.6	0.5477225575051662	2.6	0.5477225575051661	0
test.Sort_2	99.6	8.848728722251575	132.2	9.03880523078133	0
test.Sort_3	173.8	71.46817473533237	185.6	33.38113239541163	0
test.TIFFFaxDecoder_1	60.0	19.1049731745428	58.2	3.2710854467592263	0
test.TIFFFaxDecoder_10	210.2	34.78074179772479	206.0	49.82971001320397	0
test.TIFFFaxDecoder_11	159.2	30.310064335134623	144.4	28.5972026604002	0
test.TIFFFaxDecoder_12	38.8	37.58590161217368	21.8	2.04939015319192	0
test.TIFFFaxDecoder_13	15.8	2.683281572999748	13.6	1.5165750888103104	0
test.TIFFFaxDecoder_14	145.0	46.35191473930716	116.4	5.128352561983235	0
test.TIFFFaxDecoder_3	518.0	65.2418577295282	598.8	35.80083797901943	0
test.TIFFFaxDecoder_5	72.0	9.643650760992957	69.6	5.029910535983716	0
test.TIFFFaxDecoder_8	57.6	19.021040980976828	50.0	5.338539126015656	0
test.TIFFFaxDecoder_9	56.6	14.39791651594077	63.0	8.215838362577491	0
test.TIFFFaxEncoder_1	178.0	10.885770528538618	180.8	20.31501907456648	0
test.TIFFFaxEncoder_11	108.6	22.277791632026723	99.6	20.39117456155972	0
test.TIFFFaxEncoder_2	3.2	0.8366600265340756	3.0	0.7071067811865476	0
test.TIFFFaxEncoder_3	315.8	75.39363368348816	479.2	107.0009345753578	0
test.TIFFFaxEncoder_4	71.2	2.280350850198275	149.6	114.60061081861647	0
test.TIFFFaxEncoder_5	97.4	16.65232716469383	123.8	15.801898620102586	0
test.TIFFFaxEncoder_6	74.0	39.274673773310965	76.8	11.211601134539167	0
test.TIFFFaxEncoder_7	127.2	131.8415715925747	70.4	5.412947441089743	0
test.TIFFFaxEncoder_8	256.2	427.5508156932928	100.2	40.73941580337155	0
test.TIFFFaxEncoder_9	1387.4	107.46301689418551	2374.0	387.5016128998691	0
test.TileRenderor_1	7.4	6.50384501660364	4.4	0.5477225575051661	0
test.TileRenderor_3	4569.0	587.2358980852583	4530.0	523.2207946937889	0
test.TileRenderor_4	3781.4	851.4048978012754	3205.8	295.56251453795693	0
test.TileRenderor_6	34.2	3.420526275297413	37.0	8.602325267042628	0
test.TileRenderor_7	78.6	12.300406497347964	82.8	5.848076606885378	0
test.Toy_1	35.6	12.700393694685216	114.6	171.35139334128567	0
test.Toy_2	10.4	1.8165902124584952	10.4	0.8944271909999159	0
test.Toy_3	30.2	10.425929215182691	31.2	1.0954451150103324	0
test.WBS_2	118.2	17.049926686059383	127.6	24.15160450156469	0
test.WorldController_1	876.2	54.25587525789258	1521.4	221.78210026961148	0
test.client_1	512.2	197.3694505236309	463.0	36.986484017813865	0
test.client_2	484.4	67.64096391980233	505.4	57.43082795851023	0
test.client_4	595.0	74.5754651343188	686.0	30.35621847332108	0
test.client_5	1949.6	173.0182071343938	3173.0	242.86518894234308	0
test.client_6	316.2	16.513630733427465	303.6	17.812916661793487	0
test.client_7	163.4	7.056911505750941	154.6	16.65232716469383	0
test.SimpleTest_49	29.4	2.1908902300206647	31.2	1.30384048104053	1
test.SimpleTest_54	35.2	2.949576240750525	43.2	3.1144823004794877	1
test.ImageData_21	189.0	60.56814344191177	169.6	14.943225890014512	7


==> data/deferred_widening_min.tsv <==
analysis	zones-time	zones-std	zones-k-time	zones-k-std	≺
test.AmyFastSimplex_2	11.6	5.856620185738529	10.6	1.816590212458495	0
test.AmyFastSimplex_3	15.8	1.923538406167134	16.6	1.5165750888103098	0
test.AmyFastSimplex_4	16.8	0.8366600265340757	18.6	2.073644135332772	0
test.AmyFastSimplex_8	4325.8	546.8333384130854	4505.0	934.8133503539624	0
test.BallonFactory_2	142.0	25.387004549572207	148.4	20.40343108401133	0
test.BallonFactory_3	32.8	17.035257556021865	24.8	2.4899799195977463	0
test.BallonFactory_4	29.0	10.793516572461453	26.0	1.4142135623730951	0
test.BallonFactory_5	26.2	2.949576240750525	26.2	1.3038404810405295	0
test.BallonFactory_6	29.4	1.140175425099138	29.8	3.3466401061363023	0
test.BallonFactory_8	227.0	53.21653878260029	325.2	104.61930988111132	0
test.BallonFactory_9	966.4	123.23067799862176	949.6	69.56867110991844	0
test.Base64_1	64.8	25.7526697645118	55.2	6.058052492344384	0
test.Base64_10	14.8	2.16794833886788	13.6	1.3416407864998738	0
test.Base64_11	13.6	0.547722557505166	33.8	45.95867709149165	0
test.Base64_12	18.8	1.4832396974191329	19.0	1.8708286933869709	0
test.Base64_13	17.2	2.3874672772626644	16.8	0.8366600265340751	0
test.Base64_14	17.4	2.190890230020664	17.2	2.4899799195977463	0
test.Base64_16	7.0	0.7071067811865476	7.0	0.7071067811865476	0
test.Base64_17	1346.0	86.94250974063263	2340.4	595.9792781632597	0
test.Base64_18	2532.6	852.1650661696947	3553.2	209.7741642814958	0
test.Base64_19	786.8	47.049973432511095	913.6	50.40138886975237	0
test.Base64_2	6.8	0.8366600265340756	7.2	1.6431676725154984	0
test.Base64_4	6.6	1.949358868961793	5.0	0.7071067811865476	0
test.Base64_5	5.0	1.2247448713915892	5.0	1.0	0
test.Base64_6	25.2	13.6088206689632	23.2	12.31665539016173	0
test.Base64_7	20.0	2.449489742783178	29.2	10.871982339941509	0
test.Base64_8	3.0	0.0	3.0	0.0	0
test.Base64_9	3.8	0.447213595499958	3.4	0.5477225575051661	0
test.BinarySearch_1	41.2	3.3466401061363023	42.2	3.633180424916991	0
test.BinarySearch_2	40.6	3.209361307176243	38.4	2.880972058177586	0
test.Class11_1	73.4	20.243517480912253	66.2	4.658325879540845	0
test.Class11_11	419.2	80.2477414012382	393.2	30.490982273452595	0
test.Class11_12	258.4	68.77717644684172	217.0	17.175564037317667	0
test.Class11_2	200.4	15.582040944625968	197.0	17.507141400011598	0
test.Class11_3	100.2	5.2630789467763055	140.2	26.75256997000475	0
test.Class11_4	27.0	10.723805294763608	24.0	6.745368781616021	0
test.Class11_5	16.6	10.310189135025604	12.8	2.3874672772626644	0
test.Class11_6	215.2	43.67722518658895	191.0	4.183300132670378	0
test.Class11_7	96.2	15.722595205626838	115.2	10.756393447619883	0
test.Class11_8	20.0	1.4142135623730947	21.8	0.8366600265340757	0
test.Class11_9	34.6	18.13284313062902	37.8	30.433534135883725	0
test.Class13_1	205.8	45.680411556815024	268.2	127.35658600951896	0
test.CompareAgainstIntegerMaxValue_1	39.2	6.220932405998317	54.2	26.262140049889307	0
test.CompareAgainstIntegerMaxValue_2	12.0	1.0	11.8	0.447213595499958	0
test.Example1M_1	32.5	3.5118845842842465	36.0	7.681145747868609	0
test.Example1M_2	61.8	36.106786065779936	62.4	12.421755109484328	0
test.Example1M_3	27.0	8.426149773176359	26.4	4.277849927241487	0
test.Example1M_4	43.2	5.674504383644442	42.4	2.4083189157584584	0
test.Example1M_5	21.0	4.06201920231798	21.2	1.4832396974191326	0
test.Example1M_6	46.8	40.23307097401341	24.0	2.121320343559643	0
test.Example1M_7	18.4	7.127411872482185	16.0	1.0	0
test.Example1M_8	35.6	2.0736441353327724	44.2	3.768288736283354	0
test.Example1M_9	9.2	1.4832396974191324	9.4	0.8944271909999161	0
test.Example2_2	18.0	2.0	17.4	0.8944271909999161	0
test.FastBlurFilter_1	16.6	0.5477225575051664	17.6	1.8165902124584947	0
test.FastBlurFilter_2	6.6	3.049590136395381	5.2	0.4472135954999578	0
test.FastBlurFilter_3	1696.2	227.39766929324492	2131.6	394.34096921319247	0
test.Fibonacci_1	39.8	2.949576240750525	92.4	107.15549449281636	0
test.GeoData_1	820.6	137.6709845973363	791.8	191.07904123686612	0
test.GeoEngine_1	13.0	6.2048368229954285	10.8	1.3038404810405295	0
test.GeoEngine_10	5.0	0.0	4.6	0.5477225575051662	0
test.GeoEngine_2	280.4	21.44294755857972	377.4	60.06080252544083	0
test.GeoEngine_3	21.2	1.3038404810405295	26.4	12.720062892926276	0
test.GeoEngine_4	10.8	1.9235384061671343	13.4	8.734987120768983	0
test.GeoEngine_5	9.6	2.9664793948382653	7.8	1.3038404810405295	0
test.GeoEngine_7	742.4	22.052210773525623	1045.6	126.9362044493217	0
test.GeoEngine_8	310.8	30.93864896856358	506.2	154.58072324840506	0
test.GeoEngine_9	29.2	2.16794833886788	27.2	2.280350850198276	0
test.ImageData_1	495.2	73.47244381399057	495.0	49.371044145328746	0
test.ImageData_10	307.0	103.50845376103344	297.2	35.12406582387637	0
test.ImageData_16	36.0	2.7386127875258306	60.0	30.84639363037436	0
test.ImageData_17	48.4	5.128352561983233	54.0	5.385164807134505	0
test.ImageData_18	12.0	1.8708286933869709	11.6	0.8944271909999159	0
test.ImageData_19	114.5	44.48595283907045	119.6	9.555103348473002	0
test.ImageData_2	1231.0	154.60595072635462	1645.8	130.5438623605108	0
test.ImageData_20	234.8	30.128060010561583	273.4	42.24689337690997	0
test.ImageData_21	189.0	60.56814344191177	169.6	14.943225890014512	0
test.ImageData_3	5144.6	963.4730406191966	6709.0	412.3402721054542	0
test.ImageData_4	58.6	17.052858997833766	42.2	1.6431676725154991	0
test.ImageData_5	61.2	30.62188759694608	45.4	3.847076812334268	0
test.ImageData_6	651.4	31.64332473050201	685.6	52.29053451629655	0
test.ImageData_7	2011.0	699.357204867441	2217.4	164.36179604762174	0
test.ImageData_8	5972.0	640.7694593221497	8142.4	481.50835922131193	0
test.ImageData_9	38.6	4.6690470119715	44.6	3.5777087639996634	0
test.InfBlocks_1	23361.0	4113.392334801046	24279.8	2427.582583559208	0
test.InfBlocks_2	10.0	1.0000000000000002	10.0	1.4142135623730951	0
test.InfCodes_1	7471.0	618.510307108944	7509.0	828.5381705147929	0
test.InfCodes_2	11.5	10.408329997330664	7.0	1.224744871391589	0
test.InfTree_2	107.4	8.792041856133306	102.4	12.68069398731789	0
test.InfiniteIterativeLoop_2	14.2	1.6431676725154984	13.4	1.1401754250991378	0
test.InfiniteIterativeLoop_3	21.4	1.1401754250991378	23.0	4.183300132670378	0
test.InfiniteIterativeLoop_6	24.8	1.9235384061671343	25.2	1.4832396974191324	0
test.LargePC_1	22.8	5.890670590009256	20.2	0.8366600265340756	0
test.LargePC_2	30.6	4.39317652729776	26.6	2.3021728866442674	0
test.LargePC_3	36.4	4.722287581247037	33.0	3.807886552931954	0
test.LargePC_5	19.4	1.5165750888103098	23.6	8.677557259966655	0
test.LargePC_6	117.8	91.85967559272132	66.0	3.08220700148449	0
test.LargePC_7	18.2	4.969909455915671	18.4	1.1401754250991376	0
test.LargePC_8	8.2	0.8366600265340756	9.6	1.6733200530681511	0
test.LongFibonacci_1	45.8	6.1400325732035	54.6	5.029910535983717	0
test.MapViewer_1	2021.6	219.08628437216237	2847.4	331.54004283042497	0
test.MapViewer_2	32062.4	5395.131629534168	66158.0	5540.539098318863	0
test.MapViewer_3	5.8	0.8366600265340756	5.8	0.8366600265340756	0
test.MultidementionalArray_1	9.4	0.8944271909999161	9.6	1.51657508881031	0
test.OneTcas_1	342.6	129.1057705914031	350.0	81.05553651663777	0
test.OneTcas_2	387.0	55.56527692723217	434.4	84.45590565496292	0
test.QRCodeDataBlockReader_1	1284.4	318.3666125711049	1725.0	131.51996046228115	0
test.QRCodeDataBlockReader_2	136.0	16.1245154965971	177.2	16.843396332094073	0
test.SimpleTest_1	24.6	15.339491516996253	14.4	0.547722557505166	0
test.SimpleTest_10	23.4	8.792041856133308	17.4	3.847076812334269	0
test.SimpleTest_11	6.6	0.5477225575051662	6.2	0.8366600265340756	0
test.SimpleTest_12	3.0	1.224744871391589	2.6	0.8944271909999159	0
test.SimpleTest_13	6.8	0.8366600265340757	6.2	0.4472135954999578	0
test.SimpleTest_14	28.4	9.476286192385707	29.4	10.4546640309481	0
test.SimpleTest_15	20.6	1.5165750888103098	21.4	2.302172886644267	0
test.SimpleTest_16	16.0	0.7071067811865476	15.6	1.949358868961793	0
test.SimpleTest_17	9.2	0.8366600265340757	8.4	0.8944271909999159	0
test.SimpleTest_19	31.0	3.9370039370059056	34.0	4.08248290463863	0
test.SimpleTest_2	17.2	0.8366600265340757	17.2	1.3038404810405295	0
test.SimpleTest_20	3.4	0.5477225575051661	3.2	0.4472135954999579	0
test.SimpleTest_21	15.4	1.140175425099138	14.8	0.8366600265340756	0
test.SimpleTest_22	17.0	1.0	25.2	13.663820841916802	0
test.SimpleTest_23	10.0	0.7071067811865476	11.0	1.8708286933869709	0
test.SimpleTest_24	12.6	0.5477225575051662	14.8	5.167204273105526	0
test.SimpleTest_25	36.2	24.621129137389293	36.2	20.10472581260436	0
test.SimpleTest_26	35.0	18.466185312619388	28.6	2.7928480087537886	0
test.SimpleTest_27	2.0	0.0	1.8	0.4472135954999579	0
test.SimpleTest_28	1.8	0.8366600265340756	2.0	0.0	0
test.SimpleTest_29	16.6	1.51657508881031	18.6	5.856620185738529	0
test.SimpleTest_3	29.8	12.716131487209465	28.8	2.588435821108957	0
test.SimpleTest_30	19.8	5.263078946776307	19.0	1.2247448713915894	0
test.SimpleTest_31	19.0	1.0	22.8	10.207840124139876	0
test.SimpleTest_32	18.2	1.9235384061671348	20.0	4.58257569495584	0
test.SimpleTest_34	23.4	7.092249290598858	28.0	18.53375299285064	0
test.SimpleTest_35	20.6	2.701851217221259	18.4	2.0736441353327724	0
test.SimpleTest_36	61.4	94.25125993852814	17.8	1.6431676725154984	0
test.SimpleTest_37	17.6	2.1908902300206643	18.4	3.209361307176242	0
test.SimpleTest_38	18.0	1.4142135623730951	18.2	0.4472135954999578	0
test.SimpleTest_39	16.8	1.3038404810405295	29.0	20.712315177207977	0
test.SimpleTest_4	39.0	2.9154759474226504	51.0	12.649110640673518	0
test.SimpleTest_40	19.2	1.9235384061671343	19.6	2.5099800796022262	0
test.SimpleTest_41	30.4	28.35136681008519	22.6	7.765307463326871	0
test.SimpleTest_42	26.6	0.5477225575051662	30.8	0.8366600265340753	0
test.SimpleTest_44	23.8	2.1679483388678804	26.4	2.073644135332772	0
test.SimpleTest_47	30.2	2.683281572999748	58.2	54.79689772240761	0
test.SimpleTest_49	29.4	2.1908902300206647	31.2	1.30384048104053	1
test.SimpleTest_5	54.0	10.0	58.6	8.848728722251575	0
test.SimpleTest_50	49.4	7.924645102463581	48.2	4.658325879540847	0
test.SimpleTest_53	34.4	1.949358868961793	40.0	3.464101615137755	0
test.SimpleTest_54	35.2	2.949576240750525	43.2	3.1144823004794877	1
test.SimpleTest_6	22.6	9.736529155710468	80.8	136.57671836737038	0
test.SimpleTest_8	56.4	85.86792183347632	17.4	0.8944271909999161	0
test.SimpleTest_9	1.8	0.4472135954999579	2.0	0.0	0
test.Sort_1	2.6	0.5477225575051662	2.6	0.5477225575051661	0
test.Sort_2	99.6	8.848728722251575	132.2	9.03880523078133	0
test.Sort_3	173.8	71.46817473533237	185.6	33.38113239541163	0
test.TIFFFaxDecoder_1	60.0	19.1049731745428	58.2	3.2710854467592263	0
test.TIFFFaxDecoder_10	210.2	34.78074179772479	206.0	49.82971001320397	0
test.TIFFFaxDecoder_11	159.2	30.310064335134623	144.4	28.5972026604002	0
test.TIFFFaxDecoder_12	38.8	37.58590161217368	21.8	2.04939015319192	0
test.TIFFFaxDecoder_13	15.8	2.683281572999748	13.6	1.5165750888103104	0
test.TIFFFaxDecoder_14	145.0	46.35191473930716	116.4	5.128352561983235	0
test.TIFFFaxDecoder_3	518.0	65.2418577295282	598.8	35.80083797901943	0
test.TIFFFaxDecoder_5	72.0	9.643650760992957	69.6	5.029910535983716	0
test.TIFFFaxDecoder_8	57.6	19.021040980976828	50.0	5.338539126015656	0
test.TIFFFaxDecoder_9	56.6	14.39791651594077	63.0	8.215838362577491	0
test.TIFFFaxEncoder_1	178.0	10.885770528538618	180.8	20.31501907456648	0
test.TIFFFaxEncoder_11	108.6	22.277791632026723	99.6	20.39117456155972	0
test.TIFFFaxEncoder_2	3.2	0.8366600265340756	3.0	0.7071067811865476	0
test.TIFFFaxEncoder_3	315.8	75.39363368348816	479.2	107.0009345753578	0
test.TIFFFaxEncoder_4	71.2	2.280350850198275	149.6	114.60061081861647	0
test.TIFFFaxEncoder_5	97.4	16.65232716469383	123.8	15.801898620102586	0
test.TIFFFaxEncoder_6	74.0	39.274673773310965	76.8	11.211601134539167	0
test.TIFFFaxEncoder_7	127.2	131.8415715925747	70.4	5.412947441089743	0
test.TIFFFaxEncoder_8	256.2	427.5508156932928	100.2	40.73941580337155	0
test.TIFFFaxEncoder_9	1387.4	107.46301689418551	2374.0	387.5016128998691	0
test.TileRenderor_1	7.4	6.50384501660364	4.4	0.5477225575051661	0
test.TileRenderor_3	4569.0	587.2358980852583	4530.0	523.2207946937889	0
test.TileRenderor_4	3781.4	851.4048978012754	3205.8	295.56251453795693	0
test.TileRenderor_6	34.2	3.420526275297413	37.0	8.602325267042628	0
test.TileRenderor_7	78.6	12.300406497347964	82.8	5.848076606885378	0
test.Toy_1	35.6	12.700393694685216	114.6	171.35139334128567	0
test.Toy_2	10.4	1.8165902124584952	10.4	0.8944271909999159	0
test.Toy_3	30.2	10.425929215182691	31.2	1.0954451150103324	0
test.WBS_2	118.2	17.049926686059383	127.6	24.15160450156469	0
test.WorldController_1	876.2	54.25587525789258	1521.4	221.78210026961148	0
test.client_1	512.2	197.3694505236309	463.0	36.986484017813865	0
test.client_2	484.4	67.64096391980233	505.4	57.43082795851023	0
test.client_4	595.0	74.5754651343188	686.0	30.35621847332108	0
test.client_5	1949.6	173.0182071343938	3173.0	242.86518894234308	0
test.client_6	316.2	16.513630733427465	303.6	17.812916661793487	0
test.client_7	163.4	7.056911505750941	154.6	16.65232716469383	0


==> data/predicates-iteration-depths.dat <==
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	1
0	1	0
0	0	0
1	0	1
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	1
0	1	0
0	1	0
1	0	1
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	1
0	1	0
0	0	0
1	0	1
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	1
0	1	0
0	1	0
1	0	1
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	1
0	0	1
1	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	1	0
1	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	1	0
1	0	0
1	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
0	0	0
1	0	0
0	1	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
0	0	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	0	1
0	0	1
1	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	1	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	1	0
0	1	0
1	0	0
1	0	0
1	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	1	1
0	1	1
0	0	1
0	0	1
0	0	0
1	0	0
1	0	0
0	1	1
0	1	1
0	0	1
0	0	1
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	1
0	1	1
0	1	1
1	0	0
1	0	0
0	1	1
0	0	1
0	0	1
0	1	1
0	0	2
0	0	2
0	0	2
0	0	2
0	0	2
0	1	1
1	0	0
1	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	0	0
0	1	0
0	0	0
0	1	0
0	0	0
0	1	0
0	0	0
0	1	0
0	0	0
0	1	0
0	0	0
0	1	0
0	0	0
0	1	0
0	0	0
0	1	0
0	0	0
0	1	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	0	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	0	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	1	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	1
0	1	0
0	1	0
0	1	0
0	0	1
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	1	0
1	1	0
0	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	1	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
1	0	0
0	1	0
0	0	0
1	0	0
0	1	0
0	0	0
1	0	0
0	1	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	0	0
1	0	0
0	1	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	1
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	1
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	1
1	0	1
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	1
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
0	1	0
0	0	0
0	1	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	1
1	1	0
1	1	0
1	0	2
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	1
0	1	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
0	1	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	1	0
0	1	0
1	1	0
0	1	0
1	0	0
1	1	0
1	1	0
0	0	1
1	0	1
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	1
0	1	1
0	1	1
0	0	0
0	2	1
1	0	0
0	2	1
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
1	1	0
1	1	0
1	1	0
1	1	0
1	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
1	1	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	1	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	1
0	0	2
0	0	2
0	0	0
0	0	0
0	0	0
0	0	0
0	0	2
0	0	0
0	0	0
1	0	2
1	0	0
0	1	1
1	0	0
1	0	0
0	2	2
1	0	0
0	2	1
0	1	0
0	1	0
0	2	1
1	0	0
0	0	0
0	1	0
1	0	0
0	1	0
0	2	1
0	2	1
0	0	0
1	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	2	1
0	0	0
0	0	0
1	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	1	0
1	1	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	1	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	0	0
0	0	0
1	0	1
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	1
1	0	0
1	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	1
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	1
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
1	0	1
1	0	1
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	1
1	1	0
1	1	0
1	0	2
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	1
0	1	0
0	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
0	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
1	0	1
0	1	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	1	0
0	0	0
0	0	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
1	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
0	0	0
0	0	0
0	0	0
0	0	0
1	0	0
1	0	0
0	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
0	0	0
1	0	0
0	1	0
0	0	0
0	0	0
0	0	0
0	1	0
0	1	0
0	1	0
0	0	0
0	0	0
0	0	0
1	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	0	0
0	1	0
0	1	0
0	1	0
0	1	0
0	1	0
0	2	1
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0
1	0	0


==> data/predicates-iteration-totals.dat <==
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
0
1
0
0
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
2
1
0
2
1
1
0
0
0
0
0
0
0
1
1
2
1
1
2
1
1
0
0
0
1
1
0
1
1
1
1
2
1
0
2
1
1
0
0
0
1
0
0
0
1
1
2
1
1
2
1
1
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
2
1
0
1
0
0
2
1
0
1
0
0
2
1
0
1
0
0
2
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
1
0
1
0
0
2
1
0
1
0
0
1
1
2
1
2
1
1
0
0
1
0
0
1
0
0
1
0
0
1
0
0
1
1
1
1
1
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
0
0
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
0
0
1
0
1
1
1
0
0
0
1
0
0
0
0
1
0
1
1
1
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
0
1
1
1
1
2
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
0
1
1
1
1
0
0
0
1
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
2
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
0
1
0
1
0
0
0
1
1
1
0
0
0
0
1
0
0
0
0
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
0
0
0
0
1
0
1
0
0
1
1
1
1
1
0
0
0
1
1
0
0
1
0
1
1
1
1
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
0
0
0
0
0
1
1
0
0
1
1
1
1
1
0
1
0
0
0
0
1
1
0
0
1
1
1
1
1
0
0
0
0
0
0
0
1
1
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
0
0
0
1
0
0
0
0
0
0
1
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
0
1
0
0
0
0
0
0
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
0
0
0
1
0
0
1
0
0
0
1
0
0
1
1
1
1
1
0
0
0
1
1
0
0
1
1
1
1
1
0
1
0
0
1
0
0
0
1
0
0
1
1
1
1
1
0
0
0
0
1
0
1
1
0
1
1
1
2
1
0
0
0
1
0
0
1
0
0
0
1
0
0
1
1
1
1
1
0
0
0
1
1
0
0
1
1
1
1
1
0
1
0
0
1
0
0
0
1
0
0
1
1
1
1
1
0
0
0
0
0
1
1
1
0
0
0
0
0
0
1
1
0
0
1
1
1
1
1
0
1
1
0
0
0
0
0
0
0
1
0
1
0
0
0
1
0
1
1
1
0
0
0
0
0
1
0
0
0
1
1
1
0
0
0
0
1
0
0
0
1
1
0
1
1
1
1
1
0
0
1
0
1
0
0
0
0
0
1
1
1
1
0
0
0
1
0
1
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
0
0
0
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
1
0
0
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
0
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
2
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
2
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
0
0
1
0
0
1
0
1
0
0
0
0
0
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
0
0
1
1
0
1
0
0
1
1
1
1
1
1
0
0
1
0
0
1
0
0
1
0
0
1
0
0
1
1
1
1
1
1
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
2
1
0
1
0
0
2
1
0
1
0
0
2
1
0
1
0
0
2
1
0
1
0
0
1
1
1
1
2
1
1
1
1
2
1
1
1
1
1
1
2
1
1
1
2
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
1
0
0
1
0
0
1
0
0
1
1
1
1
1
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
0
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
0
0
1
0
0
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
0
0
0
0
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
0
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
0
1
1
1
0
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
0
0
2
1
1
0
1
1
0
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
1
0
1
1
0
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
2
2
2
3
1
0
1
1
1
1
1
1
1
1
0
1
1
2
1
0
1
1
1
1
1
1
2
1
0
1
0
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
1
1
2
2
1
1
0
1
1
2
2
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
1
1
2
2
2
1
1
2
1
1
2
2
2
2
2
2
2
1
2
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
0
0
1
1
1
0
0
0
0
0
0
0
1
0
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
0
1
1
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
0
1
1
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
2
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
2
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
0
0
1
1
0
0
0
0
0
1
1
0
0
0
0
1
1
0
1
1
0
1
1
0
0
1
1
0
0
0
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
1
1
0
0
0
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
0
1
1
0
0
0
0
1
1
1
1
0
0
0
1
1
1
1
0
0
0
1
1
1
1
0
1
1
0
1
1
0
0
1
0
0
0
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
2
1
0
1
1
1
1
0
0
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
2
2
0
1
1
0
1
1
1
0
0
0
0
0
0
1
1
1
0
0
1
1
1
1
0
0
1
0
0
1
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
2
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
0
0
1
0
0
1
1
1
1
0
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
2
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
1
0
0
0
1
0
0
1
1
1
1
0
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
2
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
0
0
1
0
1
1
1
1
1
1
1
1
0
0
0
1
1
0
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
0
0
1
1
1
0
1
1
1
0
0
1
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
1
1
2
2
1
1
0
1
1
2
2
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
1
1
2
2
2
1
1
2
1
1
2
2
2
2
2
2
2
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
0
0
1
1
1
0
0
0
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
0
0
0
0
1
0
0
0
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
0
0
0
1
0
0
0
1
1
1
1
0
0
1
0
0
0
0
0
1
1
0
1
1
1
0
0
1
1
1
1
1
1
0
0
0
1
0
1
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
0
1
1
1
0
0
0
1
0
1
0
1
1
1
1
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
1
0
0
1
0
0
0
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
0
1
0
0
0
1
0
0
0
0
0
0
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
1
0
1
1
0
0
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
0
0
0
0
1
0
1
0
0
1
1
1
0
0
0
0
0
1
0
1
1
1
1
0
0
1
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
0
0
1
1
0
0
0
0
0
1
1
0
0
0
0
1
1
0
1
1
0
1
1
0
0
1
1
0
0
0
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
1
1
0
0
0
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
0
1
1
0
0
0
0
1
1
1
1
0
0
0
1
1
1
1
0
0
0
1
1
1
1
0
1
1
0
1
1
0
0
1
0
1
0
0
1
0
0
0
0
1
0
0
0
0
1
0
0
1
1
1
0
0
1
1
1
0
0
1
0
1
1
1
1
1
0
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
0
1
0
0
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
0
0
0
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
0
0
1
1
1
2
1
1
1
1
1
1
1
1
2
1
1
1
1
1
1
1
2
2
1
1
1
1
0
0
1
1
1
0
0
0
1
1
1
1
0
0
1
1
1
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
0
1
1
0
1
0
0
0
1
0
0
0
1
0
0
0
0
1
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
2
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
2
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
1
0
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
0
1
0
0
0
0
1
0
0
1
1
1
0
0
1
1
1
0
0
1
0
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
0
1
0
0
0
1
0
0
0
0
0
0
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
1
0
1
1
0
0
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
0
0
0
0
1
0
1
0
0
1
1
1
0
0
0
0
0
1
0
1
1
0
0
0
0
1
1
0
0
0
1
1
0
1
0
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
0
0
0
1
1
0
1
1
0
0
0
1
1
0
1
1
0
0
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
0
1
1
1
1
0
0
1
1
2
1
1
1
0
0
0
0
1
1
0
0
1
1
0
1
1
1
1
1
0
0
1
0
1
0
0
0
1
0
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
0
0
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
0
0
0
0
0
0
1
1
2
1
1
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
0
0
0
0
0
0
0
1
1
1
1
0
0
0
1
0
0
0
0
1
0
1
1
1
0
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
0
1
1
1
1
0
0
0
0
0
0
1
0
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
0
1
1
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
0
1
1
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
0
0
1
0
0
0
0
0
0
1
0
0
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
0
0
1
1
0
1
0
0
1
1
1
1
1
1
0
0
1
0
0
1
0
0
1
0
0
1
0
0
1
1
1
1
1
1
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
2
1
0
1
0
0
2
1
0
1
0
0
2
1
0
1
0
0
2
1
0
1
0
0
1
1
1
1
2
1
1
1
1
2
1
1
1
1
1
1
2
1
1
1
2
1
1
1
1
0
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
0
0
1
1
1
0
0
0
0
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
1
0
0
1
1
1
1
2
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
0
0
0
0
0
0
1
0
1
0
1
0
0
1
0
0
0
0
0
0
0
1
0
1
1
0
0
0
0
0
1
0
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
1
0
0
1
0
0
1
0
0
1
1
1
1
1
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
1
0
0
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
0
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
0
0
2
1
1
0
1
1
0
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
1
0
1
1
0
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
2
2
2
3
1
0
1
1
1
1
1
1
1
1
1
0
1
1
2
1
0
1
1
1
1
1
1
1
2
1
0
1
0
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
0
0
2
1
0
1
1
1
1
0
0
0
1
0
1
1
0
0
0
0
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
1
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
0
0
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
0
0
0
1
1
0
0
0
0
1
1
1
0
0
1
0
0
0
0
0
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
1
1
1
0
0
0
0
1
1
1
1
0
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
0
0
1
0
0
0
0
0
0
0
1
1
0
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
0
1
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
0
0
0
0
1
1
1
1
0
0
1
0
1
0
1
1
1
1
1
0
0
0
0
0
0
0
1
0
0
1
1
1
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
1
1
0
1
1
1
1
0
0
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
1
1
0
0
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
0
0
1
1
1
0
0
1
1
0
1
1
0
0
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
0
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
2
1
0
1
0
0
2
1
0
1
0
0
2
1
0
1
0
0
2
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
1
0
1
0
0
2
1
0
1
0
0
1
1
2
1
2
1
1
0
0
1
0
0
1
0
0
1
0
0
1
0
0
1
1
1
1
1
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
0
0
1
1
1
2
1
1
1
1
1
1
1
1
2
1
1
1
1
1
1
1
2
2
0
0
0
0
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
0
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
0
1
1
1
0
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
0
0
1
0
0
0
1
1
1
0
0
0
0
1
0
0
0
0
1
1
1
1
1
1
0
0
1
0
0
0
0
0
1
1
0
1
1
1
0
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
2
1
0
2
1
1
0
0
0
0
0
0
0
1
1
2
1
1
2
1
1
0
0
0
1
1
0
1
1
1
1
2
1
0
2
1
1
0
0
0
1
0
0
0
1
1
2
1
1
2
1
1
0
0
0
1
1
1
1
0
0
0
1
1
1
0
1
0
1
0
0
1
1
1
1
0
1
0
0
1
0
1
1
2
1
1
2
2
1
2
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
2
2
2
0
3
1
3
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
0
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
0
1
1
1
0
0
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
1
1
1
0
0
0
0
1
1
1
1
0
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
0
0
1
0
0
0
0
0
0
0
1
1
0
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
0
1
0
0
1
1
1
1
0
0
1
0
0
1
1
0
0
1
0
0
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
0
0
0
1
1
0
0
0
1
1
1
1
1
1
1
0
1
0
0
0
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
0
0
0
1
0
0
0
0
1
0
1
0
0
1
1
1
1
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
0
0
0
0
1
1
1
0
1
1
0
0
0
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
0
1
0
0
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
2
1
0
1
1
1
1
0
0
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
1
1
1
0
0
0
0
1
1
1
1
0
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
0
0
1
0
0
0
0
0
0
0
1
1
0
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
0
0
0
0
1
1
1
0
1
1
0
0
0
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
0
0
0
0
1
0
1
0
1
1
0
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
1
0
0
0
0
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
0
1
1
0
0
0
1
1
1
1
1
0
0
1
1
0
0
0
0
0
1
1
0
1
1
1
1
1
1
0
1
1
0
0
1
0
0
0
1
0
1
1
1
1
0
0
0
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
1
0
0
0
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
1
0
1
0
0
1
0
0
1
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
0
0
0
0
0
1
1
1
1
1
0
1
1
0
0
2
2
2
2
2
1
0
0
0
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
0
0
1
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
0
1
1
2
1
0
0
0
1
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
0
1
1
1
1
1
0
0
0
1
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
0
0
0
0
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
2
0
0
0
0
1
0
1
0
0
1
2
2
2
0
0
0
0
2
0
0
3
1
2
1
1
4
1
3
1
1
3
1
0
1
1
1
3
3
0
2
1
1
0
0
0
3
0
0
2
1
1
0
0
2
2
1
0
0
1
1
1
1
1
1
0
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
0
1
1
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
0
0
1
1
1
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
0
0
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
0
0
0
1
1
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
1
0
0
1
1
1
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
1
1
0
1
1
1
1
0
0
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
1
1
0
0
1
1
0
0
1
1
1
1
1
0
0
0
1
1
0
0
1
1
1
1
1
0
1
0
0
0
0
1
1
0
0
1
1
1
1
1
0
0
0
0
0
0
0
1
1
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
0
0
0
1
0
0
0
0
0
0
1
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
0
1
0
0
0
0
0
0
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
0
0
0
1
0
0
1
0
0
0
1
0
0
1
1
1
1
1
0
0
0
1
1
0
0
1
1
1
1
1
0
1
0
0
1
0
0
0
1
0
0
1
1
1
1
1
0
0
0
0
1
0
1
1
0
1
1
1
2
1
0
0
0
1
0
0
1
0
0
0
1
0
0
1
1
1
1
1
0
0
0
1
1
0
0
1
1
1
1
1
0
1
0
0
1
0
0
0
1
0
0
1
1
1
1
1
0
0
0
0
0
1
1
1
0
0
0
0
0
0
1
1
0
0
1
1
1
1
1
0
1
1
0
0
0
0
0
1
1
0
0
0
0
1
1
0
0
0
1
1
0
1
0
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
0
0
0
1
1
0
1
1
0
0
0
1
1
0
1
1
0
0
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
0
0
0
0
1
0
1
1
1
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
0
1
1
0
0
0
0
0
1
1
1
1
0
0
0
0
0
1
1
1
2
1
1
1
1
1
1
1
1
2
1
1
1
1
1
1
1
2
2
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
2
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
2
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
1
0
1
0
0
1
0
0
1
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
0
0
0
0
0
1
1
1
1
1
0
1
1
0
0
2
2
2
2
2
1
0
0
0
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
0
0
1
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
0
1
1
2
1
0
0
0
1
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
0
1
1
1
1
1
0
0
0
1
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
0
0
0
0
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
2
0
0
0
0
1
0
1
0
0
1
2
2
2
0
0
0
0
2
0
0
3
1
2
1
1
4
1
3
1
1
3
1
0
1
1
1
3
3
0
2
1
1
0
0
0
3
0
0
2
1
1
0
0
2
2
1
0
0
1
1
1
1
1
1
0
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
0
1
1
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
1
1
1
0
0
0
0
1
1
1
1
0
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
0
0
0
1
0
0
0
0
0
0
0
1
1
0
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
0
0
1
1
1
1
0
0
0
0
0
1
1
1
2
1
1
1
1
1
1
1
1
2
1
1
1
1
1
1
1
2
2
0
0
0
0
0
0
0
0
1
1
1
1
0
0
1
0
0
1
1
1
1
0
0
1
0
0
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
0
0
2
1
1
0
1
1
0
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
1
0
1
1
0
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
2
2
2
3
1
0
1
1
1
1
1
1
1
1
0
1
1
2
1
0
1
1
1
1
1
1
2
1
0
1
0
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
0
1
1
1
0
1
1
0
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
0
1
1
0
0
0
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
0
0
2
1
1
0
1
1
0
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
2
1
1
0
1
1
0
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
2
2
2
3
1
0
1
1
1
1
1
1
1
1
1
0
1
1
2
1
0
1
1
1
1
1
1
1
2
1
0
1
0
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
0
0
2
1
0
1
1
1
1
0
0
1
1
1
1
1
1
0
1
1
1
1
1
3
1
1
1
1
1
1
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
1
0
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
0
0
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
0
0
0
1
1
0
0
0
0
1
1
1
0
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
1
1
1
1
0
1
0
0
1
0
1
1
2
1
1
2
2
1
2
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
0
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
2
2
0
1
1
0
1
1
1
0
0
0
0
0
0
1
1
1
0
0
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
1
1
1
1
1
0
0
1
1
0
0
0
0
0
1
1
0
1
1
1
1
1
1
0
1
1
0
0
0
1
1
1
0
0
0
1
1
1
1
1
1
0
1
1
1
1
1
3
1
1
1
1
1
1


==> data/predicates-union-variable-proportions.dat <==
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.5
0.5
0.5
0.6
0.6
0.0
0.0
0.2
0.4
0.75
0.0
1.0
0.0
0.5
0.142857
0.142857
0.125
0.125
0.111111
0.111111
0.4
0.111111
0.111111
0.4
0.111111
0.111111
0.4
0.111111
0.111111
0.4
0.125
0.125
0.125
0.125
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.125
0.125
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.125
0.125
0.111111
0.111111
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.111111
0.111111
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
1.0
1.0
1.0
1.0
0.5
0.5
0.333333
0.333333
0.666667
1.0
0.5
0.5
0.5
0.333333
0.25
0.2
0.0
0.0
0.090909
0.090909
0.166667
0.444444
0.444444
0.5
0.5
0.4
0.4
0.454545
0.454545
0.181818
0.181818
0.25
0.307692
0.071429
0.272727
0.272727
0.272727
0.272727
0.3
0.272727
0.4
0.3
0.0
0.0
0.090909
0.090909
0.153846
0.1
0.1
0.1
0.1
0.272727
0.272727
0.3
0.272727
0.272727
0.3
0.0
0.0
0.090909
0.090909
0.153846
0.25
0.307692
0.071429
0.3
0.3
0.3
0.3
0.333333
0.3
0.4
0.333333
0.0
0.0
0.1
0.1
0.166667
0.0
0.1
0.1
0.1
0.272727
0.272727
0.3
0.272727
0.272727
0.3
0.0
0.0
0.090909
0.090909
0.153846
1.0
0.5
1.0
0.0
0.166667
0.166667
0.25
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.285714
0.428571
0.428571
0.466667
0.0
0.117647
0.0
0.055556
0.055556
0.421053
0.0
0.095238
0.0
0.045455
0.045455
0.391304
0.0
0.08
0.0
0.038462
0.038462
0.346154
0.0
0.071429
0.0
0.034483
0.034483
0.0
0.0
0.0
0.0
0.064516
0.060606
0.0
0.0
0.0
0.057143
0.054054
0.0
0.0
0.0
0.078947
0.0
0.0
0.236842
0.466667
0.0
0.117647
0.0
0.055556
0.055556
0.421053
0.0
0.095238
0.0
0.045455
0.045455
0.0
0.0
0.391304
0.0
0.416667
0.0
0.0
0.04
0.04
0.0
0.038462
0.038462
0.0
0.04
0.04
0.0
0.038462
0.038462
0.0
0.037037
0.037037
0.068966
0.064516
0.0
0.0
0.0
0.04
0.04
0.0
0.038462
0.038462
0.0
0.0
0.037037
0.037037
0.068966
0.064516
0.0
0.0
0.0
0.060606
0.057143
0.0
0.0
0.0
0.0
0.0
0.071429
0.066667
0.0
0.0
0.0
0.0625
0.058824
0.0
0.0
0.0
0.085714
0.0
0.0
1.0
0.5
0.333333
0.25
0.4
0.5
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.090909
0.0
0.0
0.12
0.153846
0.0
0.222222
0.0
0.0
0.1
0.129032
0.0
0.1875
0.0
0.0
0.085714
0.111111
0.0
0.162162
0.0
0.0
0.075
0.097561
0.0
0.142857
0.023256
0.0
0.0
0.12
0.153846
0.0
0.222222
0.0
0.0
0.1
0.129032
0.0
0.1875
0.0
0.0
0.085714
0.111111
0.0
0.162162
0.0
0.0
0.075
0.097561
0.0
0.142857
0.023256
0.0
0.0
0.12
0.153846
0.0
0.222222
0.0
0.0
0.1
0.129032
0.0
0.1875
0.0
0.0
0.085714
0.111111
0.0
0.162162
0.0
0.0
0.075
0.097561
0.0
0.142857
0.023256
0.052632
0.052632
0.05
0.05
0.05
0.05
0.05
0.05
0.090909
0.083333
0.1
0.0
0.181818
0.0
0.125
0.0
0.173913
0.208333
0.0
0.28
0.0
0.153846
0.038462
0.173913
0.208333
0.0
0.28
0.0
0.076923
0.038462
0.086957
0.0
0.166667
0.08
0.0
0.153846
0.038462
0.173913
0.25
0.0
0.32
0.0
0.076923
0.038462
0.173913
0.25
0.0
0.32
0.0
0.153846
0.038462
0.086957
0.0
0.166667
0.08
0.0
0.153846
0.038462
0.227273
0.291667
0.0
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.041667
0.0
0.0
0.111111
0.0
0.0
0.1
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
1.0
1.0
0.5
1.0
0.5
1.0
1.0
0.5
0.5
0.0
0.5
0.5
0.5
0.5
0.5
0.5
0.333333
0.5
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
1.0
1.0
0.5
0.666667
0.5
1.0
1.0
0.0
1.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.2
1.0
0.5
0.6
0.666667
1.0
1.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.666667
0.666667
0.25
0.25
0.75
0.75
0.25
0.75
1.0
0.0
0.666667
1.0
1.0
1.0
1.0
0.0
0.333333
0.333333
0.333333
0.333333
0.5
0.333333
0.0
1.0
1.0
0.0
0.666667
0.0
0.5
0.333333
0.666667
0.666667
0.0
1.0
0.75
1.0
1.0
0.666667
0.666667
0.0
0.25
0.25
0.666667
0.666667
0.0
0.25
0.25
0.666667
0.666667
0.0
0.25
0.25
0.666667
0.666667
0.0
0.25
0.25
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
1.0
1.0
0.5
0.5
1.0
1.0
1.0
1.0
1.0
0.0
0.5
0.0
1.0
0.5
0.571429
0.5
1.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
1.0
1.0
0.125
1.0
0.25
0.266667
0.25
0.25
0.2
0.2
0.4
0.166667
0.166667
0.142857
0.142857
0.285714
0.125
0.125
0.222222
0.222222
0.222222
0.1
0.1
0.181818
0.181818
0.181818
0.153846
0.133333
0.266667
0.266667
0.3125
0.352941
0.388889
0.421053
0.05
0.533333
0.533333
0.117647
0.105263
0.05
0.05
0.0
0.105263
0.105263
0.0
0.105263
0.421053
0.3125
0.352941
0.388889
0.421053
0.05
0.533333
0.533333
0.117647
0.105263
0.05
0.05
0.0
0.105263
0.105263
0.0
0.105263
0.421053
0.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.25
0.8
0.833333
0.857143
0.875
0.888889
0.0
0.181818
0.0
0.083333
0.083333
0.692308
0.0
0.133333
0.0
0.0625
0.0625
0.0
0.0
0.588235
0.0
0.0
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.05
0.05
0.52381
0.086957
0.08
0.0
0.0
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.0
0.05
0.05
0.52381
0.545455
0.083333
0.076923
0.0
0.0
0.0
0.071429
0.066667
0.0
0.0
0.0
0.55
0.0
0.0
0.571429
0.086957
0.08
0.0
0.0
0.5
0.0
0.071429
0.066667
0.0
0.0
0.0
0.096774
0.0
0.0
0.055556
0.052632
0.55
0.7
0.7
0.714286
0.0
0.086957
0.0
0.041667
0.041667
0.64
0.0
0.074074
0.0
0.035714
0.035714
0.586207
0.0
0.064516
0.0
0.03125
0.03125
0.53125
0.0
0.058824
0.0
0.028571
0.028571
0.0
0.0
0.0
0.0
0.5
0.052632
0.05
0.0
0.0
0.463415
0.0
0.046512
0.044444
0.0
0.0
0.0
0.422222
0.065217
0.0
0.0
0.413043
1.0
1.0
0.5
0.5
1.0
0.5
0.333333
0.25
0.2
0.0
0.285714
0.285714
0.285714
0.0
0.0
0.125
0.125
0.0
0.111111
0.111111
0.2
0.2
0.2
0.272727
0.0
0.0
0.0
0.1
0.1
0.181818
0.181818
0.181818
0.181818
0.181818
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.153846
0.133333
0.0
0.0
0.0
0.117647
0.105263
0.0
0.0
0.0
0.15
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.111111
0.111111
0.0
0.125
0.125
0.0
0.111111
0.111111
0.0
0.1
0.1
0.166667
0.142857
0.0
0.0
0.0
0.125
0.125
0.0
0.111111
0.111111
0.0
0.0
0.1
0.1
0.166667
0.142857
0.0
0.0
0.0
0.125
0.111111
0.0
0.0
0.0
0.0
0.0
0.181818
0.153846
0.0
0.0
0.0
0.133333
0.117647
0.0
0.0
0.0
0.166667
0.0
0.0
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.75
0.6
0.8
0.666667
1.0
1.0
1.0
0.0
0.0
1.0
1.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.0
0.6
0.666667
0.666667
0.0
0.25
0.25
0.111111
1.0
1.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.0
0.0
0.0
0.0
0.0
1.0
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.75
1.0
0.5
0.5
0.5
0.666667
0.666667
0.5
0.5
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
0.111111
0.111111
0.1
0.222222
0.222222
0.0
0.0
0.0
0.222222
0.0
0.1
0.222222
0.222222
0.0
0.0
0.0
0.222222
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.222222
0.0
0.0
0.1
0.1
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.0
0.875
0.888889
0.9
0.0
0.0
0.0
0.0
0.909091
0.0
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.0
0.125
0.125
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.75
0.833333
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.875
0.2
0.0
0.0
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.222222
0.0
0.0
0.7
0.272727
0.0
0.0
0.666667
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.222222
0.0
0.0
0.7
0.272727
0.0
0.0
0.666667
0.307692
0.0
0.0
0.642857
0.0
0.0
1.0
0.5
1.0
1.0
1.0
0.5
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
1.0
1.0
0.5
0.5
0.5
0.333333
0.142857
0.142857
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.333333
0.666667
0.666667
0.857143
0.875
0.875
0.875
0.2
0.363636
0.363636
0.461538
0.5
0.5
0.5
0.142857
0.125
0.142857
0.111111
0.125
0.142857
0.111111
0.5
0.5
0.5
0.333333
0.25
0.2
0.166667
0.076923
0.076923
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.076923
0.214286
0.214286
0.2
0.25
0.3125
0.375
0.625
0.235294
0.235294
0.388889
0.388889
0.388889
0.578947
0.65
0.65
0.666667
0.666667
0.666667
0.666667
0.25
0.214286
0.071429
0.066667
0.0625
0.066667
0.058824
0.0625
0.066667
0.058824
0.5
0.5
0.333333
0.333333
0.0
0.4
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.25
0.4
0.0
0.0
0.0
0.0
0.2
0.166667
0.25
0.2
0.090909
0.153846
0.133333
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.583333
0.583333
0.583333
0.333333
0.090909
0.090909
0.090909
0.166667
0.538462
0.538462
0.538462
0.384615
0.083333
0.083333
0.083333
0.076923
0.071429
0.133333
0.125
0.235294
0.277778
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.416667
0.416667
0.416667
0.333333
0.181818
0.0
0.181818
0.0
0.583333
0.583333
0.583333
0.416667
0.083333
0.076923
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.583333
0.583333
0.583333
0.333333
0.181818
0.0
0.181818
0.0
0.583333
0.583333
0.583333
0.416667
0.083333
0.076923
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.583333
0.090909
0.583333
0.0
0.166667
0.0
0.166667
0.0
0.538462
0.538462
0.538462
0.384615
0.076923
0.071429
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.583333
0.090909
0.583333
0.0
0.166667
0.0
0.166667
0.0
0.538462
0.538462
0.538462
0.384615
0.076923
0.071429
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.416667
0.416667
0.416667
0.333333
0.181818
0.0
0.181818
0.0
0.583333
0.583333
0.583333
0.416667
0.083333
0.076923
0.133333
0.125
0.235294
0.277778
0.315789
1.0
0.666667
1.0
1.0
0.25
0.8
0.833333
1.0
1.0
0.0
1.0
0.0
0.222222
0.222222
0.0
0.8
0.0
0.818182
1.0
0.5
0.25
0.8
1.0
1.0
0.0
0.166667
0.166667
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.5
0.625
0.625
0.625
0.666667
0.666667
0.666667
0.454545
0.454545
0.454545
0.5
0.5
0.5
0.571429
0.5
0.571429
0.571429
0.625
0.666667
0.0
0.571429
0.571429
0.625
0.666667
0.0
0.0
0.142857
0.142857
0.222222
0.3
0.363636
0.0
0.125
0.125
0.2
0.272727
0.333333
0.2
0.0
0.142857
0.142857
0.222222
0.3
0.363636
0.0
0.125
0.125
0.2
0.272727
0.333333
0.2
0.25
0.4
0.0
0.166667
0.285714
0.285714
0.285714
0.076923
0.076923
0.076923
0.071429
0.133333
0.117647
0.0
0.105263
0.05
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.142857
0.181818
0.181818
0.181818
0.130435
0.166667
0.166667
0.166667
0.0
0.076923
0.076923
0.076923
0.0
0.0
0.037037
0.037037
0.038462
0.0
0.148148
0.185185
0.185185
0.185185
0.148148
0.166667
0.090909
0.090909
0.090909
0.043478
0.086957
0.086957
0.086957
0.043478
0.043478
0.043478
0.043478
0.083333
0.083333
0.12
0.153846
0.185185
0.083333
0.083333
0.12
0.153846
0.185185
0.0
1.0
1.0
0.0
1.0
0.666667
0.75
0.75
0.2
0.166667
0.8
0.8
0.0
0.0
0.8
0.833333
0.857143
0.0
0.0
0.0
0.875
0.888889
0.0
0.9
0.8
0.833333
0.833333
0.833333
0.142857
0.125
0.75
0.875
0.875
0.0
0.0
0.875
0.0
0.0
0.888889
0.9
0.0
0.166667
0.0
0.769231
0.785714
0.8
0.0
0.166667
0.684211
0.7
0.7
0.7
0.714286
0.857143
0.875
0.875
0.875
0.111111
0.1
0.090909
0.727273
0.818182
0.818182
0.0
0.0
0.818182
0.0
0.0
0.833333
0.846154
0.0
0.133333
0.0
0.75
0.764706
0.777778
0.0
0.157895
0.05
0.75
0.761905
0.772727
0.818182
0.818182
0.0
0.0
0.818182
0.826087
0.833333
0.84
0.846154
0.0
0.0
0.0
0.851852
0.857143
0.862069
0.866667
0.0
0.090909
0.142857
0.75
0.756757
0.763158
0.763158
0.763158
0.769231
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.0
0.0
0.5
0.5
0.333333
0.0
0.5
0.5
0.2
0.5
0.5
0.5
0.25
0.4
0.454545
0.384615
0.785714
0.8
0.571429
0.666667
0.7
0.166667
0.769231
0.785714
0.571429
0.222222
0.3
0.363636
0.272727
0.2
0.0
0.285714
0.428571
0.428571
0.125
0.2
0.363636
0.583333
0.615385
0.642857
0.666667
0.166667
0.210526
0.25
0.285714
0.318182
0.478261
0.478261
0.3
0.363636
0.416667
0.461538
0.5
0.125
0.176471
0.222222
0.0
1.0
1.0
1.0
0.0
0.4
0.666667
1.0
1.0
0.0
0.666667
0.0
0.4
0.0
0.285714
0.222222
0.0
0.0
0.181818
0.0
0.0
0.0
0.153846
0.0
0.0
0.0
0.5
0.333333
0.0
0.25
0.6
0.6
0.0
0.0
0.0
0.375
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.214286
0.266667
0.25
0.529412
0.222222
0.736842
0.789474
0.789474
0.157895
0.789474
0.789474
0.789474
0.157895
1.0
0.5
1.0
0.5
1.0
1.0
1.0
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
0.25
0.0
1.0
0.333333
1.0
1.0
0.5
0.333333
0.25
0.0
0.4
0.4
0.2
0.4
0.4
0.4
1.0
1.0
0.5
0.333333
0.75
1.0
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.333333
0.333333
0.0
0.0
0.5
0.6
0.6
0.0
0.285714
0.285714
0.428571
0.6
0.666667
0.666667
0.714286
0.0
1.0
1.0
0.5
1.0
1.0
1.0
0.0
1.0
0.666667
0.75
0.2
0.4
0.4
0.0
0.4
0.0
1.0
1.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.166667
0.714286
0.125
0.25
0.25
0.0
0.111111
0.111111
0.1
0.090909
0.083333
0.142857
0.0
0.153846
0.153846
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.071429
0.071429
0.071429
0.25
0.125
0.2
0.117647
0.071429
0.071429
0.125
0.0625
0.0625
0.0
0.222222
0.105263
0.0
0.166667
0.111111
0.0
0.222222
0.105263
0.0
0.166667
0.111111
0.125
0.071429
0.071429
0.133333
0.235294
0.111111
0.111111
0.055556
0.055556
0.368421
0.263158
0.333333
0.055556
0.055556
0.052632
0.052632
0.105263
0.095238
0.142857
0.0
0.25
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.133333
0.0625
0.0625
0.058824
0.058824
0.058824
0.058824
0.055556
0.055556
0.105263
0.095238
0.086957
0.08
0.074074
0.068966
0.064516
0.060606
0.057143
0.028571
0.028571
0.085714
0.085714
0.085714
0.085714
0.027778
0.027778
0.054054
0.081081
0.081081
0.026316
0.026316
0.051282
0.025641
0.025641
0.076923
0.076923
0.025
0.025
0.04878
0.02381
0.047619
0.047619
0.046512
0.047619
0.047619
0.046512
0.047619
0.047619
0.046512
0.046512
0.093023
0.093023
0.022727
0.022727
0.044444
0.088889
0.088889
0.021739
0.021739
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.083333
0.0625
0.0625
0.0625
0.020408
0.020408
0.020833
0.020833
0.041667
0.041667
0.041667
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.041667
0.041667
0.0625
0.0625
0.0625
0.0625
0.020408
0.020408
0.04
0.04
0.04
0.04
0.078431
0.058824
0.058824
0.058824
0.019231
0.019231
0.019608
0.019608
0.039216
0.039216
0.058824
0.058824
0.058824
0.058824
0.019231
0.019231
0.037736
0.039216
0.039216
0.039216
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.037736
0.037736
0.037736
0.037736
0.037736
0.018519
0.018519
0.036364
0.036364
0.036364
0.036364
0.036364
0.017857
0.017857
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.0
0.017544
0.0
1.0
1.0
0.0
0.5
0.5
0.333333
0.333333
0.0
0.25
0.25
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
0.2
0.2
0.4
0.4
0.0
0.166667
0.166667
0.0
0.285714
0.285714
0.285714
0.285714
0.285714
0.0
1.0
1.0
0.0
0.0
1.0
0.5
0.5
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.285714
0.444444
0.5
0.727273
0.153846
0.0
0.0
0.0
0.0
0.285714
0.444444
0.142857
0.142857
0.375
0.444444
0.5
0.0
0.1
0.375
0.2
0.090909
0.272727
0.272727
0.272727
0.272727
0.083333
0.125
0.125
0.2
0.0
0.0
0.166667
0.0
0.2
0.25
0.294118
0.368421
0.4
0.428571
0.428571
0.428571
0.428571
0.136364
0.0
0.0
0.095238
0.0
0.1
1.0
1.0
1.0
1.0
0.0
0.125
0.125
0.222222
0.0
0.0
0.2
0.2
0.285714
0.285714
0.0
0.0
0.142857
0.4
0.5
0.5
0.6
0.6
0.285714
0.285714
0.5
0.6
0.6
0.666667
0.0
0.0
0.25
0.0
0.0
0.0
0.5
1.0
0.5
0.5
0.5
0.0
0.75
0.333333
0.0
0.333333
0.1
0.1
0.1
0.1
0.166667
0.230769
0.230769
0.4
0.545455
0.5
0.5
0.5
0.5
0.0
0.538462
0.538462
0.285714
0.4
0.375
0.375
0.375
0.375
0.0
0.411765
0.411765
0.4
0.545455
1.0
0.5
0.666667
0.0
0.666667
0.5
0.75
0.75
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.0
0.5
0.5
0.5
0.5
0.0
0.5
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
1.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.333333
0.666667
0.333333
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
1.0
0.75
0.8
0.375
0.444444
0.5
0.5
0.5
0.5
0.454545
0.454545
0.454545
0.454545
0.5
0.545455
0.545455
0.416667
0.416667
0.416667
0.416667
0.0
0.571429
0.0
0.4375
0.0
0.0
0.058824
0.058824
0.0
0.055556
0.055556
0.545455
0.583333
0.583333
0.384615
0.384615
0.384615
0.384615
0.0
0.6
0.0
0.411765
0.0
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.416667
0.461538
0.461538
0.5
0.5
0.5
0.5
0.0
0.5625
0.0
0.444444
0.0
0.0
0.052632
0.052632
0.0
0.05
0.05
0.461538
0.5
0.5
0.466667
0.466667
0.466667
0.466667
0.0
0.529412
0.0
0.473684
0.0
0.0
0.05
0.05
0.0
0.047619
0.047619
0.045455
0.071429
0.0
0.0
0.0
0.0
1.0
0.333333
0.25
0.25
0.5
0.5
0.25
0.25
0.25
0.0
0.5
0.25
0.5
0.2
0.0
0.5
0.2
0.2
0.2
0.2
0.333333
0.333333
0.142857
0.0
0.0
0.0
0.0
0.25
0.0
0.222222
0.222222
0.222222
0.222222
0.222222
0.1
0.0
0.222222
0.111111
0.2
0.2
0.2
0.2
0.090909
0.0
0.2
0.1
0.2
0.0
0.0
0.0
0.285714
0.0
0.25
0.25
0.2
0.2
0.2
0.1
0.0
0.0
0.0
0.2
0.0
0.2
0.2
0.272727
0.272727
0.2
0.0
0.0
0.0
0.153846
0.214286
0.0
0.133333
0.0
0.0
0.0
0.166667
0.166667
1.0
0.5
1.0
1.0
0.333333
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.5
0.5
0.5
0.5
0.5
0.0
1.0
0.0
0.5
0.25
0.0
0.0
1.0
0.5
0.0
0.5
0.0
1.0
1.0
1.0
1.0
0.5
0.5
0.666667
0.666667
1.0
1.0
1.0
1.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.0
0.0
0.25
0.333333
0.5
0.5
0.333333
0.5
0.5
0.0
0.0
0.0
0.5
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.0
0.666667
0.666667
0.666667
0.0
0.25
0.2
0.2
0.2
0.333333
0.333333
0.285714
0.0
0.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
0.285714
0.285714
0.285714
0.0
0.222222
0.3
0.545455
0.818182
0.818182
0.125
0.0
0.0
0.222222
0.111111
0.222222
0.111111
0.0
0.6
0.666667
0.692308
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.0
0.222222
0.0
0.0
0.1
0.1
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.875
0.888889
0.9
0.0
0.0
0.909091
0.0
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.0
0.125
0.125
0.2
0.0
1.0
1.0
0.75
0.833333
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.875
0.0
0.0
0.2
0.0
0.0
0.333333
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.222222
0.7
0.0
0.0
0.166667
0.384615
0.571429
0.0
0.0
0.4375
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.222222
0.7
0.0
0.0
0.166667
0.384615
0.571429
0.0
0.0
0.125
0.470588
0.5
0.0
0.0
0.5
0.0
1.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.0
0.75
0.0
0.428571
0.0
0.3
0.0
0.230769
0.071429
0.071429
0.071429
0.071429
0.071429
0.071429
0.125
0.0
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.071429
0.071429
0.428571
0.428571
0.266667
0.466667
0.466667
0.0
0.0
0.0625
0.0625
0.428571
0.428571
0.266667
0.466667
0.466667
0.0
0.0
0.0625
0.0625
0.266667
0.466667
0.466667
0.4
0.4
0.0
0.0
0.0625
0.0625
0.3125
0.5
0.5
0.375
0.375
0.0
0.0
0.058824
0.058824
1.0
0.5
0.333333
0.25
0.2
0.166667
0.0
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.666667
0.666667
0.5
0.6
0.5
0.5
0.571429
0.625
0.571429
0.625
0.571429
0.75
0.75
0.4
0.666667
0.666667
0.4
0.571429
0.857143
0.857143
0.857143
0.857143
0.166667
0.142857
0.142857
0.8
0.833333
0.857143
0.875
0.888889
0.9
0.5
0.5
0.333333
0.666667
0.0
1.0
0.0
0.5
0.142857
0.142857
0.125
0.111111
0.111111
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.111111
0.111111
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.111111
0.111111
0.1
0.1
0.090909
0.090909
0.333333
0.090909
0.090909
0.333333
0.090909
0.090909
0.333333
0.090909
0.090909
0.333333
0.1
0.1
0.1
0.1
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.1
0.1
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.333333
0.333333
0.4
0.4
0.333333
0.25
0.2
0.166667
0.142857
0.142857
0.0
0.25
0.142857
0.142857
0.0
0.25
0.142857
0.142857
0.0
0.25
0.142857
0.142857
0.0
0.25
0.166667
0.166667
0.0
0.25
0.222222
0.0
0.0
0.3
0.090909
0.090909
0.153846
0.153846
0.153846
0.0
0.0
0.071429
0.071429
0.2
0.0
0.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.5
0.333333
0.25
0.4
0.4
0.6
0.4
0.6
0.4
0.0
1.0
0.666667
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.285714
0.444444
0.5
0.727273
0.153846
0.0
0.0
0.0
0.0
0.133333
0.0
0.166667
0.166667
0.166667
0.0
0.0
0.285714
0.444444
0.166667
0.166667
0.428571
0.5
0.555556
0.0
0.111111
0.428571
0.222222
0.1
0.3
0.3
0.3
0.3
0.090909
0.333333
0.076923
0.133333
0.090909
0.090909
0.153846
0.0
0.0
0.133333
0.0
0.235294
0.277778
0.315789
0.380952
0.409091
0.434783
0.434783
0.434783
0.434783
0.434783
0.043478
0.434783
0.125
0.0
0.0
0.086957
0.0
0.090909
0.25
0.357143
0.357143
0.357143
0.4
0.4
0.4
0.066667
0.066667
0.166667
0.142857
0.0
0.045455
0.045455
0.083333
0.36
0.36
0.36
0.384615
0.384615
0.384615
0.407407
0.407407
0.407407
0.142857
0.125
0.0
1.0
0.666667
0.4
0.5
0.428571
0.5
0.444444
0.5
0.454545
0.5
0.461538
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.043478
0.041667
0.04
0.038462
0.037037
0.0
0.0
0.0
0.275862
0.5
0.516129
0.0
0.0
0.0
0.060606
0.0
0.5
0.514286
0.527778
0.0
0.0
0.0
0.0
0.540541
0.552632
0.564103
0.0
0.0
0.0
0.0
0.575
0.585366
0.595238
0.0
0.0
0.0
0.0
0.604651
0.065217
0.638298
0.645833
0.653061
0.666667
0.673077
0.679245
0.685185
0.696429
0.701754
0.706897
0.711864
0.716667
0.721311
0.725806
0.730159
0.734375
0.738462
0.742424
0.746269
0.75
0.753623
0.757143
0.760563
0.763889
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
0.5
0.666667
0.4
0.285714
0.222222
0.1
0.1
0.333333
0.230769
0.571429
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.0
0.0
0.083333
0.083333
0.181818
0.181818
0.0
0.153846
0.153846
0.307692
0.333333
0.133333
0.066667
0.0
0.0
0.071429
0.071429
0.071429
0.0
0.142857
0.071429
0.0
0.0
0.1
0.1
0.333333
0.230769
0.571429
0.0
0.0
0.222222
0.222222
0.181818
0.25
0.307692
0.0
0.0
0.357143
0.0
0.0
0.142857
0.142857
0.0
0.133333
0.133333
0.266667
0.294118
0.117647
0.058824
0.0
0.0
0.0625
0.266667
0.266667
0.0
0.0
0.0
0.1
0.1
0.333333
0.230769
0.571429
0.0
0.066667
0.066667
0.0
0.0
0.0
0.0
0.153846
0.153846
0.666667
0.642857
0.642857
0.692308
0.357143
0.076923
0.0
0.222222
0.222222
0.0
0.0
0.181818
0.0
0.181818
0.181818
0.153846
0.214286
0.214286
0.285714
0.3125
0.0625
0.0
0.0
0.142857
0.142857
0.214286
0.214286
0.214286
0.285714
0.3125
0.0625
0.0
0.111111
0.222222
0.0
0.0
0.181818
0.0
0.1
0.1
0.333333
0.538462
0.071429
0.333333
0.333333
0.0
0.222222
0.0
0.181818
0.181818
0.363636
0.416667
0.090909
0.0
0.333333
0.0
0.0
1.0
1.0
1.0
0.0
1.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.2
0.2
0.2
0.2
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.666667
0.666667
0.25
0.25
0.8
0.8
0.8
0.0
0.5
0.0
0.5
0.0
0.0
0.375
0.2
0.333333
0.0
0.357143
0.0
0.0
0.0
0.125
0.0
0.0
0.058824
0.058824
0.277778
0.0
0.111111
0.0
0.35
0.0
0.0
0.0
0.090909
0.0
0.0
0.043478
0.043478
0.208333
0.0
0.083333
0.04
0.0
0.111111
0.111111
0.0
0.0
0.157895
0.2
0.238095
0.238095
0.238095
0.238095
0.238095
0.0
0.0
0.272727
0.0
0.0
0.125
0.269231
0.0
0.178571
0.3
0.0
0.0
0.166667
0.275862
0.111111
0.111111
0.0
0.45
0.0
0.0
0.0
0.090909
0.0
0.0
0.0
0.0
0.0
0.458333
0.0
0.0
0.0
0.076923
0.0
0.0
0.071429
0.071429
0.0
0.0
0.666667
0.25
0.25
0.25
0.0
0.0
0.25
0.2
0.2
0.285714
0.285714
0.0
0.0
0.125
0.142857
0.0
0.166667
0.166667
0.142857
0.25
0.25
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
1.0
0.5
0.333333
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.25
0.25
0.0
0.2
0.0
0.0
0.0
0.090909
0.090909
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.076923
0.076923
0.076923
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.642857
0.666667
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.181818
0.181818
0.0
0.153846
0.153846
0.307692
0.333333
0.066667
0.071429
0.153846
0.153846
0.0
0.076923
0.076923
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.071429
0.071429
0.066667
0.066667
0.133333
0.2
0.2
0.0
0.0
0.1
0.1
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.071429
0.076923
0.083333
0.083333
0.0
0.083333
0.083333
0.076923
0.076923
0.153846
0.111111
0.111111
0.363636
0.583333
0.076923
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.4
0.454545
0.1
0.0
0.375
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.0
0.0
0.181818
0.153846
0.0
0.0
0.153846
0.0
0.133333
0.133333
0.266667
0.333333
0.071429
0.153846
0.272727
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.181818
0.0
0.0
0.153846
0.214286
0.0
0.0
0.2
0.0
0.0
0.133333
0.0
0.117647
0.117647
0.235294
0.3125
0.066667
0.214286
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.181818
0.0
0.0
0.153846
0.214286
0.0
0.0
0.2
0.25
0.0
0.0
0.235294
0.0
0.0
0.117647
0.0
0.105263
0.105263
0.210526
0.294118
0.0625
0.266667
0.230769
0.0
1.0
1.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
1.0
1.0
0.2
0.25
0.25
0.0
0.25
0.2
0.2
0.333333
0.166667
0.2
0.2
0.0
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
1.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.25
0.25
0.0
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.1
0.1
0.1
0.090909
0.090909
0.090909
0.083333
0.083333
0.153846
0.153846
0.230769
0.230769
0.083333
0.083333
0.0
0.0
0.083333
0.214286
0.3125
0.0
0.0
0.166667
0.166667
0.0
0.0
0.0
0.076923
0.2
0.294118
0.368421
0.0
0.0
0.0
0.166667
0.166667
0.0
0.0
0.0
0.076923
0.2
0.294118
0.368421
0.0
0.0
0.0
0.368421
0.368421
0.4
0.368421
0.166667
0.1
0.142857
0.142857
0.117647
0.117647
0.294118
0.294118
0.105263
0.15
0.15
0.190476
0.190476
0.190476
0.227273
0.227273
0.227273
0.294118
0.294118
0.105263
0.15
0.15
0.190476
0.190476
0.190476
0.227273
0.227273
0.227273
0.105263
0.105263
0.15
0.15
0.105263
0.105263
0.15
0.15
0.117647
0.117647
0.294118
0.294118
0.294118
0.294118
0.25
1.0
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.285714
0.285714
0.714286
1.0
0.0
0.0
1.0
0.25
0.8
1.0
1.0
0.0
0.166667
0.166667
0.0
0.857143
0.0
0.222222
0.222222
1.0
0.0
1.0
0.0
0.0
0.333333
0.333333
0.0
0.75
0.75
0.2
0.166667
0.8
0.8
0.8
0.833333
0.0
0.142857
0.833333
0.0
0.857143
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.6
0.6
0.166667
0.142857
0.666667
0.666667
0.666667
0.714286
0.0
0.0
0.0
0.125
0.714286
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.0
0.5
0.666667
0.142857
0.571429
0.571429
0.714286
0.166667
0.0
0.285714
0.0
0.0
0.444444
0.0
0.0
0.0
0.181818
0.0
0.083333
0.083333
0.083333
0.0
0.0
0.0
0.153846
0.0
0.0
0.0
0.133333
0.166667
0.166667
0.0
0.142857
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.0
0.142857
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.4
0.0
0.285714
0.0
0.25
0.5
0.555556
0.666667
0.285714
0.0
0.25
0.5
0.555556
0.666667
0.285714
0.0
0.4
0.0
0.285714
0.0
0.222222
0.181818
0.25
0.230769
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.35
0.380952
0.4
0.0
0.285714
0.222222
0.3
0.272727
0.153846
0.0
0.285714
0.153846
0.0
0.285714
0.266667
0.125
0.176471
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.1
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.157895
0.2
1.0
0.5
0.333333
0.25
0.4
1.0
0.0
1.0
0.0
0.0
0.0
0.5
1.0
0.0
0.0
0.0
0.3
0.0
0.0
0.0
0.230769
0.0
0.6
0.0
0.0
0.166667
0.0
0.0
0.142857
0.590909
0.0
0.0
0.12
0.0
0.0
0.107143
0.0
0.0
0.096774
0.53125
0.0
0.0
0.085714
0.0
0.513514
0.0
0.0
0.075
0.0
0.0
0.0
0.069767
0.0
0.0
0.0
0.065217
0.489362
0.0
0.0
0.510204
0.0
0.0
0.0
0.529412
0.0
0.0
0.0
0.0
1.0
0.5
1.0
1.0
1.0
0.111111
0.111111
0.1
0.222222
0.222222
0.1
0.166667
0.181818
0.181818
0.0
0.0
0.0
0.214286
0.214286
0.214286
0.0
0.0
0.0
0.142857
0.142857
0.0
0.181818
0.0
0.1
0.222222
0.222222
0.1
0.166667
0.181818
0.181818
0.0
0.0
0.0
0.214286
0.214286
0.214286
0.0
0.0
0.0
0.142857
0.0
0.0
0.181818
0.0
1.0
1.0
1.0
0.2
0.833333
0.142857
0.0
0.25
0.25
0.888889
0.25
0.666667
0.666667
0.1
0.0
0.2
0.2
0.2
0.1
0.7
0.7
0.7
0.727273
0.0
0.75
0.75
0.769231
0.833333
0.111111
0.222222
0.222222
0.1
0.090909
0.083333
0.076923
0.214286
0.0
0.125
0.0
0.388889
0.473684
0.15
0.0
0.5
0.565217
0.166667
0.0
0.576923
0.62963
0.0
0.655172
0.7
0.032258
0.518519
0.518519
0.0
0.1
0.0
0.0625
0.0
0.0
0.090909
0.0
0.0
0.117647
0.0
0.0
0.0
0.0
0.411765
0.035714
0.068966
0.068966
0.0
0.064516
0.0
0.060606
0.0
0.0
0.057143
0.0
0.0
0.0
0.028571
0.472222
0.472222
0.472222
0.083333
0.5
0.5
0.5
0.027778
0.128205
0.0
0.175
0.0
0.047619
0.0
0.066667
0.042553
0.0
0.06383
0.0625
0.0
0.058824
0.057692
0.0
0.057692
0.075472
0.0
0.053571
0.070175
0.0
0.052632
0.0
0.05
0.0
0.05
0.033333
0.0
0.068966
0.0
0.0
1.0
0.0
1.0
0.0
0.666667
1.0
1.0
1.0
1.0
0.0
0.333333
0.333333
0.333333
0.333333
0.5
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
1.0
0.5
0.333333
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.25
0.25
0.0
0.2
0.0
0.0
0.0
0.090909
0.090909
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.076923
0.076923
0.076923
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.642857
0.666667
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.181818
0.181818
0.0
0.153846
0.153846
0.307692
0.333333
0.066667
0.071429
0.153846
0.153846
0.0
0.076923
0.076923
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.071429
0.071429
0.066667
0.066667
0.133333
0.2
0.2
0.0
0.0
0.1
0.1
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.071429
0.076923
0.083333
0.083333
0.0
0.083333
0.083333
0.076923
0.076923
0.153846
0.111111
0.111111
0.363636
0.583333
0.076923
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.4
0.454545
0.1
0.0
0.375
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.5
1.0
0.5
0.666667
0.25
0.0
0.4
0.0
0.0
0.0
0.166667
0.0
0.0
0.076923
0.071429
0.071429
0.0
0.0
0.071429
0.25
0.25
0.0
0.4
0.0
0.0
0.0
0.0
0.272727
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.666667
0.666667
0.0
0.25
0.5
0.5
0.5
0.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.4
0.5
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.066667
0.066667
0.066667
0.0625
0.0625
0.0625
0.0625
0.0
0.0
0.157895
0.2
0.0
0.285714
0.0
0.0
0.125
0.16
0.0
0.230769
0.0
0.0
0.103448
0.133333
0.0
0.193548
0.0
0.0
0.088235
0.114286
0.0
0.166667
0.027027
0.0625
0.0625
0.0625
0.0625
0.0
0.0
0.157895
0.2
0.0
0.285714
0.0
0.0
0.125
0.16
0.0
0.230769
0.0
0.0
0.103448
0.133333
0.0
0.193548
0.0
0.0
0.088235
0.114286
0.0
0.166667
0.027027
0.0625
0.0625
0.0625
0.0625
0.0
0.0
0.157895
0.2
0.0
0.285714
0.0
0.0
0.125
0.16
0.0
0.230769
0.0
0.0
0.103448
0.133333
0.0
0.193548
0.0
0.0
0.088235
0.114286
0.0
0.166667
0.027027
0.090909
0.090909
0.083333
0.083333
0.083333
0.083333
0.083333
0.083333
0.142857
0.125
0.166667
0.0
0.285714
0.0
0.1875
0.0
0.066667
0.066667
0.0625
0.0625
0.235294
0.277778
0.0
0.368421
0.0
0.15
0.05
0.0625
0.0625
0.235294
0.277778
0.0
0.368421
0.0
0.1
0.05
0.0625
0.0625
0.117647
0.0
0.222222
0.105263
0.0
0.2
0.05
0.0625
0.0625
0.235294
0.333333
0.0
0.421053
0.0
0.1
0.05
0.0625
0.0625
0.235294
0.333333
0.0
0.421053
0.0
0.15
0.05
0.0625
0.0625
0.117647
0.0
0.222222
0.105263
0.0
0.2
0.05
0.333333
0.411765
0.0
0.066667
0.066667
0.0625
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.0
0.0
0.15
0.0
0.0
0.130435
0.0
0.0
1.0
1.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.5
0.285714
0.0
1.0
0.0
0.0
0.333333
0.333333
0.0
0.75
0.75
0.2
0.8
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.6
0.6
0.166667
0.666667
0.0
0.0
0.0
0.0
0.5
0.666667
0.714286
0.714286
0.714286
0.0
0.0
0.0
0.0
0.777778
0.0
0.1
0.1
0.0
0.166667
0.0
0.0
0.75
0.0
0.0
0.0
0.777778
0.0
0.0
0.0
0.181818
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
0.0
0.0
0.75
0.75
0.833333
1.0
0.5
1.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.333333
0.428571
0.428571
0.5
0.555556
0.555556
0.25
1.0
1.0
0.5
0.5
0.333333
0.5
0.4
0.285714
0.333333
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.0
1.0
0.25
0.0
1.0
0.5
0.0
1.0
0.5
0.0
1.0
0.333333
0.25
0.333333
0.428571
0.222222
1.0
1.0
0.5
0.5
0.333333
0.5
0.4
0.285714
0.333333
0.5
0.0
0.0
0.0
0.0
0.666667
0.666667
0.25
0.2
0.285714
0.25
0.2
0.0
0.333333
0.25
0.2
0.2
0.166667
0.166667
0.166667
0.142857
0.142857
0.333333
1.0
1.0
0.666667
0.4
0.285714
0.5
0.5
0.5
0.5
0.2
0.2
0.25
0.5
0.5
0.6
0.666667
0.666667
0.4
0.5
0.5
0.5
0.5
0.6
0.6
0.666667
0.714286
0.714286
0.4
0.5
0.5
0.142857
0.142857
0.5
0.666667
0.666667
0.714286
0.75
0.625
0.333333
0.25
0.25
0.333333
0.25
0.333333
0.333333
0.4
0.6
0.6
0.75
0.8
0.8
0.8
0.0
0.0
0.0
0.0
0.75
0.666667
0.666667
0.666667
0.25
0.25
0.2
0.2
0.4
1.0
1.0
0.5
0.5
0.333333
0.5
0.4
0.285714
0.333333
0.5
0.0
0.666667
0.75
0.0
0.2
0.2
0.666667
0.0
0.142857
0.142857
0.2
0.166667
0.25
0.222222
0.181818
0.0
0.222222
0.5
0.0
0.333333
0.0
0.0
0.0
0.384615
0.384615
0.071429
0.461538
0.461538
0.461538
0.0
0.090909
0.083333
0.076923
0.0
1.0
1.0
1.0
0.25
0.25
0.2
0.2
0.166667
0.285714
0.25
0.2
0.166667
0.2
0.8
0.8
0.0
0.0
0.0
0.2
1.0
1.0
1.0
1.0
0.0
0.25
0.25
0.4
0.4
0.4
0.166667
0.285714
0.222222
0.181818
0.25
0.2
1.0
0.0
0.5
0.6
0.0
0.571429
0.625
0.625
0.0
0.2
0.2
0.090909
0.090909
0.083333
0.153846
0.214286
0.125
0.083333
0.2
0.0
0.090909
0.090909
0.0
0.0
0.0
0.230769
0.285714
0.333333
0.0
0.0
0.0
0.0
0.166667
0.210526
0.25
0.0
0.047619
0.047619
0.0
0.0
0.3
0.3
0.047619
0.047619
0.045455
0.090909
0.130435
0.043478
0.130435
0.041667
0.041667
0.2
0.28
0.346154
0.346154
0.037037
0.037037
0.035714
0.068966
0.333333
0.0625
0.035714
0.333333
0.0
0.37037
0.0
0.0
0.413793
0.0
0.37931
0.2
0.129032
0.5625
0.0
0.058824
0.142857
0.0
0.108108
0.594595
0.594595
0.027027
0.594595
0.405405
0.405405
0.026316
0.025641
0.04878
0.452381
0.045455
0.027027
0.594595
0.421053
0.0
0.026316
0.051282
0.189189
0.189189
0.0
0.026316
0.026316
0.078947
0.444444
0.444444
0.444444
0.444444
0.444444
0.1
0.5
0.166667
0.142857
0.125
0.1
1.0
0.5
0.333333
0.142857
0.285714
0.375
0.375
0.444444
0.5
0.5
0.222222
0.1
0.1
0.090909
0.090909
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.6
0.6
0.285714
0.222222
0.4
0.166667
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
1.0
1.0
0.25
0.25
0.75
0.75
0.75
0.25
0.25
0.25
0.0
1.0
1.0
1.0
0.5
0.5
0.5
0.333333
0.666667
0.666667
1.0
1.0
1.0
0.4
0.666667
1.0
1.0
1.0
0.5
0.5
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
0.5
0.333333
0.0
0.0
0.4
0.4
0.0
0.571429
0.625
0.0
0.571429
0.4
0.0
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.4
0.0
0.571429
0.625
0.0
0.571429
0.5
0.2
0.2
0.2
0.2
0.166667
0.166667
0.0
0.0
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.571429
0.625
0.0
0.0
0.666667
0.0
0.0
0.0
0.125
0.125
0.777778
0.0
0.0
0.111111
0.111111
0.0
0.7
0.0
0.0
0.1
0.1
0.636364
0.666667
0.0
0.714286
0.0
0.090909
0.090909
0.083333
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.0
0.2
0.0
0.0
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.571429
0.625
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.777778
0.0
0.0
0.111111
0.111111
0.7
0.727273
0.0
0.769231
0.1
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.0
0.2
0.0
0.75
0.5
0.5
0.0
0.0
0.0
0.333333
0.333333
0.25
0.25
0.0
0.333333
0.333333
0.0
0.142857
0.142857
0.166667
0.0
0.285714
0.285714
0.0
0.444444
0.5
0.0
0.444444
0.285714
0.25
0.25
0.0
0.0
0.333333
0.333333
0.0
0.5
0.555556
0.0
0.5
0.4
0.0
0.285714
0.285714
0.0
0.125
0.125
0.142857
0.0
0.25
0.25
0.0
0.4
0.454545
0.0
0.4
0.285714
0.25
0.25
0.333333
0.333333
0.285714
0.285714
0.0
0.142857
0.0
0.375
0.375
0.375
0.0
0.222222
0.5
0.5
0.0
0.5
0.5
0.0
0.2
0.2
0.25
0.0
0.4
0.4
0.0
0.571429
0.625
0.0
0.571429
0.4
0.5
0.5
0.0
0.0
0.5
0.5
0.0
0.666667
0.714286
0.0
0.666667
0.666667
0.0
0.4
0.4
0.0
0.166667
0.166667
0.2
0.0
0.333333
0.333333
0.0
0.5
0.555556
0.0
0.5
0.4
0.5
0.5
0.333333
0.4
0.4
0.0
0.0
0.2
0.5
0.5
0.5
0.5
0.4
0.0
0.0
0.666667
0.666667
0.0
0.8
0.833333
0.0
0.8
0.666667
0.0
0.0
0.4
0.4
0.5
0.5
0.5
0.0
1.0
0.0
0.5
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.142857
0.142857
0.0
0.0
0.0
0.0
0.833333
0.833333
0.142857
0.142857
0.833333
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.222222
0.7
0.727273
0.0
0.769231
0.785714
0.785714
0.8
0.8
0.714286
0.714286
0.833333
0.0
0.0
0.25
0.25
0.25
0.6
0.636364
0.0
0.692308
0.714286
0.714286
0.733333
0.733333
1.0
1.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.6
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.5
0.5
0.0
0.75
0.0
0.428571
0.125
0.125
0.125
0.125
0.2
0.272727
0.272727
0.5
0.666667
0.6
0.6
0.6
0.6
0.0
0.636364
0.636364
0.333333
0.461538
0.428571
0.428571
0.428571
0.428571
0.0
0.466667
0.466667
0.461538
0.666667
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.4
0.571429
0.333333
0.0
0.1
0.1
0.0
0.090909
0.090909
0.0
0.545455
0.666667
0.0
0.076923
0.076923
0.0
0.071429
0.071429
0.692308
0.0
0.071429
0.071429
0.0
0.066667
0.066667
0.714286
0.733333
0.25
0.352941
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
1.0
0.5
0.333333
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.0
0.25
0.25
0.0
0.2
0.0
0.0
0.090909
0.090909
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.142857
0.071429
0.0
0.0
0.076923
0.076923
0.076923
0.0
0.153846
0.076923
0.0
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.0
0.25
0.25
0.2
0.272727
0.333333
0.0
0.0
0.384615
0.0
0.0
0.153846
0.153846
0.0
0.142857
0.142857
0.285714
0.3125
0.125
0.0625
0.0
0.0
0.066667
0.285714
0.285714
0.0
0.0
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.071429
0.071429
0.0
0.0
0.0
0.166667
0.166667
0.727273
0.692308
0.692308
0.75
0.384615
0.083333
0.0
0.25
0.25
0.0
0.0
0.2
0.2
0.2
0.166667
0.230769
0.230769
0.307692
0.333333
0.066667
0.0
0.153846
0.153846
0.230769
0.230769
0.230769
0.307692
0.333333
0.066667
0.0
0.125
0.25
0.0
0.0
0.2
0.111111
0.111111
0.363636
0.583333
0.076923
0.375
0.375
0.0
0.0
0.25
0.0
0.2
0.2
0.4
0.454545
0.1
0.0
0.375
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.181818
0.0
0.0
0.153846
0.0
0.0
0.266667
0.133333
0.0
0.117647
0.117647
0.235294
0.294118
0.0625
0.133333
0.230769
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.0
0.181818
0.153846
0.0
0.0
0.133333
0.0
0.1875
0.0
0.0
0.0
0.125
0.0
0.111111
0.111111
0.222222
0.294118
0.0625
0.2
0.230769
0.111111
0.111111
0.363636
0.25
0.615385
0.214286
0.066667
0.272727
0.272727
0.0
0.0
0.153846
0.133333
0.0
0.0
0.117647
0.0
0.166667
0.0
0.0
0.1
0.0
0.190476
0.0
0.0
0.0
0.142857
0.0
0.086957
0.086957
0.173913
0.238095
0.05
0.210526
0.176471
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
1.0
1.0
0.5
1.0
1.0
0.5
1.0
0.0
1.0
1.0
0.4
0.5
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.25
0.25
0.333333
0.454545
0.5
0.571429
0.0
0.142857
0.142857
0.142857
0.25
0.25
0.333333
0.454545
0.5
0.571429
0.0
0.142857
0.142857
0.142857
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.25
0.333333
0.181818
0.25
0.2
0.294118
0.263158
0.238095
0.272727
0.26087
0.541667
0.0
0.0
0.0
0.0
0.0
0.04
0.04
0.04
0.04
0.04
0.04
0.076923
0.076923
0.111111
0.172414
0.2
0.25
0.0
0.0625
0.0625
0.0625
0.076923
0.076923
0.111111
0.172414
0.2
0.25
0.272727
0.272727
0.272727
0.294118
0.107143
0.107143
0.107143
0.04
0.038462
0.038462
0.04
0.038462
0.038462
0.107143
0.137931
0.193548
0.242424
0.0
0.038462
0.038462
0.074074
0.137931
0.166667
0.21875
0.264706
0.0
0.107143
0.107143
0.107143
0.04
0.038462
0.038462
0.04
0.038462
0.038462
0.037037
0.037037
0.038462
0.038462
0.037037
0.037037
0.068966
0.0
1.0
1.0
0.0
0.666667
1.0
0.0
0.0
0.333333
0.333333
0.4
0.4
0.4
0.5
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.25
0.25
0.2
0.2
0.0
0.0
0.333333
0.5
0.5
0.6
0.6
0.0
0.0
0.2
0.4
0.75
1.0
1.0
1.0
1.0
1.0
1.0
0.333333
1.0
0.333333
0.0
0.666667
0.75
0.8
0.833333
0.857143
0.125
0.777778
0.777778
0.777778
0.8
0.8
0.818182
0.0
0.0
0.0
0.181818
0.166667
0.166667


==> data/runtimes.tsv <==
analysis	zones-k-time	dom5_4-sY-time	zones-conditional-time	zones-with-thresholds-time	zones-time	zones-k-std	dom5_4-sY-std	zones-conditional-std	zones-with-thresholds-std	zones-std
test.AmyFastSimplex_2	10.6	4.6	10.2	9.6	11.6	1.816590212458495	0.8944271909999159	1.9235384061671346	0.8944271909999156	5.856620185738529
test.AmyFastSimplex_3	16.6	5.8	15.0	15.6	15.8	1.5165750888103098	0.44721359549995787	0.7071067811865476	2.1908902300206643	1.9235384061671341
test.AmyFastSimplex_4	18.6	7.5	16.2	16.6	16.8	2.073644135332772	1.7320508075688772	1.9235384061671346	0.8944271909999161	0.8366600265340757
test.AmyFastSimplex_8	4505.0	1095.4	3043.8	4775.6	4325.8	934.8133503539624	106.42978906302503	437.8261070333746	1660.2116732513357	546.8333384130854
test.BallonFactory_1	463.4	19189.4	320.8	359.2	390.0	35.45137514963277	423.24614587731315	30.244007670942025	37.04996626179301	155.45095689637938
test.BallonFactory_2	148.4	3627.4	158.2	143.2	142.0	20.403431084011334	471.38551102043857	6.61059755241536	11.278297743897344	25.387004549572207
test.BallonFactory_3	24.8	922.8	25.2	25.6	32.8	2.4899799195977463	83.25082582172983	3.1144823004794877	1.8165902124584952	17.035257556021865
test.BallonFactory_4	26.0	1245.2	26.4	28.4	29.0	1.4142135623730951	103.31118042109479	1.8165902124584945	3.847076812334269	10.793516572461451
test.BallonFactory_5	26.2	1309.0	27.8	27.6	26.2	1.3038404810405295	119.45291959596469	7.429670248402684	2.0736441353327724	2.949576240750525
test.BallonFactory_6	29.8	2029.2	31.0	28.8	29.4	3.3466401061363023	52.48047255884804	6.96419413859206	1.6431676725154982	1.140175425099138
test.BallonFactory_8	325.2	3007.4	245.2	243.6	227.0	104.61930988111133	186.68235053159148	50.53414687119987	45.263671967704965	53.21653878260029
test.BallonFactory_9	949.6	6407.0	1044.4	1017.8	966.4	69.56867110991844	373.6796756581765	107.29072653309791	176.05453700487243	123.23067799862176
test.Base64_1	55.2	3215.75	62.4	63.4	64.8	6.058052492344384	155.46355414265642	10.039920318408909	7.700649323271382	25.752669764511797
test.Base64_10	13.6	4.6	14.0	17.8	14.8	1.3416407864998738	0.8944271909999161	1.0	5.263078946776307	2.16794833886788
test.Base64_11	33.8	3.8	14.6	18.4	13.6	45.95867709149165	0.4472135954999579	2.8809720581775866	9.343446901438462	0.547722557505166
test.Base64_12	19.0	1360.8	19.8	18.2	18.8	1.8708286933869707	87.47399613599461	6.833739825307955	0.8366600265340757	1.4832396974191329
test.Base64_13	16.8	563.6	18.0	26.2	17.2	0.8366600265340751	33.117970952339455	1.4142135623730951	19.136352839556444	2.3874672772626644
test.Base64_14	17.2	560.4	17.0	16.2	17.4	2.4899799195977463	53.00283011311755	1.0	0.8366600265340757	2.190890230020664
test.Base64_15	10688.8		4072.8	10285.6	7444.25	1468.3663371243567		292.7399870191977	3126.483695783492	659.188579492495
test.Base64_16	7.0	5.4	7.0	7.5	7.0	0.7071067811865476	3.714835124201342	1.0	0.5773502691896257	0.7071067811865476
test.Base64_17	2340.4	23987.0	1338.0	1573.2	1346.0	595.9792781632597	1189.6021743983713	121.46604463799748	91.57346777314923	86.94250974063263
test.Base64_18	3553.2	36824.8	1348.6	2562.8	2532.6	209.7741642814958	1929.1893893550218	215.25287454526594	145.56510570875153	852.1650661696947
test.Base64_19	913.6	13601.6	677.0	777.8	786.8	50.401388869752374	993.926707559466	28.583211855912893	55.20597793717634	47.049973432511095
test.Base64_2	7.2	3.6	7.0	6.6	6.8	1.6431676725154984	0.5477225575051662	0.9999999999999999	0.5477225575051663	0.8366600265340756
test.Base64_3	57.4	3333.6	54.6	56.2	85.2	2.6076809620810595	276.1725909644185	3.5071355833500366	3.2710854467592245	58.053423671649206
test.Base64_4	5.0	2.8	5.4	6.0	6.6	0.7071067811865476	0.447213595499958	0.8944271909999159	1.224744871391589	1.9493588689617927
test.Base64_5	5.0	3.0	4.6	4.4	5.0	1.0	0.7071067811865476	0.547722557505166	0.5477225575051662	1.2247448713915892
test.Base64_6	23.2	267.0	19.0	24.2	25.2	12.31665539016173	15.732132722552276	1.4142135623730951	14.024977718342372	13.6088206689632
test.Base64_7	29.2	269.4	20.4	21.2	20.0	10.871982339941507	5.899152481501046	1.5165750888103104	4.08656334834051	2.449489742783178
test.Base64_8	3.0	2.8	3.0	3.4	3.0	0.0	0.447213595499958	0.0	0.5477225575051662	0.0
test.Base64_9	3.4	2.4	3.0	14.0	3.8	0.5477225575051661	0.5477225575051662	0.0	23.484037131634757	0.447213595499958
test.BinarySearch_1	42.2	4489.4	38.6	39.0	41.2	3.633180424916991	354.6636434708244	5.683308895353129	2.0	3.3466401061363023
test.BinarySearch_2	38.4	4475.0	40.4	44.0	40.6	2.880972058177586	367.9870921649291	4.219004621945796	6.59545297913646	3.209361307176243
test.Class11_1	66.2	9593.0	80.2	65.0	73.4	4.658325879540845	760.2749502647052	9.257429448826494	5.787918451395113	20.243517480912253
test.Class11_10	1519.0	48956.6	1398.0	1357.4	1377.0	251.06672419896665	3660.34790696185	90.71934744033382	168.5906284465421	175.81097804175937
test.Class11_11	393.2	23184.6	384.0	422.4	419.2	30.490982273452595	4762.731863122256	27.613402542968153	39.01666310693419	80.2477414012382
test.Class11_12	217.0	13681.4	218.6	232.0	258.4	17.175564037317667	1391.3713738610552	13.145341380123986	8.602325267042628	68.77717644684172
test.Class11_2	197.0	14754.4	213.2	193.6	200.4	17.507141400011598	1257.3926594345937	32.805487345869444	21.972710347155626	15.582040944625968
test.Class11_3	140.2	9766.4	111.8	136.6	100.2	26.75256997000475	459.03191610170194	12.949903474543738	38.991024608235165	5.2630789467763055
test.Class11_4	24.0	289.8	23.8	21.6	27.0	6.745368781616021	18.212632978237934	3.7682887362833544	1.1401754250991383	10.723805294763608
test.Class11_5	12.8	5.4	12.6	11.4	16.6	2.3874672772626644	1.1401754250991378	0.5477225575051661	0.5477225575051662	10.310189135025603
test.Class11_6	191.0	14945.6	199.6	199.2	215.2	4.183300132670378	1102.0575302587429	24.64345754962156	26.347675419285093	43.67722518658895
test.Class11_7	115.2	9556.0	98.4	111.4	96.2	10.756393447619885	426.6257141804745	19.099738218101315	39.53858874567983	15.722595205626838
test.Class11_8	21.8	289.6	26.2	20.6	20.0	0.8366600265340757	20.181674856165934	6.978538528947161	1.9493588689617931	1.4142135623730947
test.Class11_9	37.8	433.2	27.0	27.2	34.6	30.433534135883725	45.565337703126914	1.7320508075688772	0.44721359549995787	18.13284313062902
test.Class13_1	268.2	17854.0	216.8	209.4	205.8	127.35658600951896	7354.517013373483	38.654883262014906	29.82951558440063	45.680411556815024
test.CompareAgainstIntegerMaxValue_1	54.2	3312.4	31.8	38.4	39.2	26.262140049889307	153.78003771621334	2.4899799195977463	3.911521443121589	6.220932405998317
test.CompareAgainstIntegerMaxValue_2	11.8	431.8	17.4	12.25	12.0	0.44721359549995804	25.053941805632107	9.939818911831342	0.9574271077563381	1.0
test.ConstantValuePropagation_1	28.2	570.4	17.6	17.2	16.6	26.17632518135424	40.77131344462672	1.140175425099138	4.494441010848846	1.5165750888103102
test.Example1M_1	36.0	711.4	33.6	33.6	32.5	7.681145747868609	31.863772532454472	4.03732584763727	3.2093613071762426	3.5118845842842465
test.Example1M_2	62.4	5205.6	54.4	51.4	61.8	12.421755109484328	254.96725279925647	3.507135583350036	6.5038450166036395	36.106786065779936
test.Example1M_3	26.4	1528.0	24.4	23.4	27.0	4.277849927241487	162.77438373405073	2.3021728866442674	3.361547262794323	8.426149773176359
test.Example1M_4	42.4	1477.2	47.0	45.2	43.2	2.4083189157584584	160.95247745841007	10.41633332799983	2.387467277262665	5.674504383644442
test.Example1M_5	21.2	913.8	20.8	21.6	21.0	1.4832396974191326	112.46643943861653	1.6431676725154987	1.1401754250991383	4.06201920231798
test.Example1M_6	24.0	713.6	24.2	24.4	46.8	2.121320343559643	183.09642268487937	0.8366600265340751	1.1401754250991383	40.23307097401341
test.Example1M_7	16.0	403.8	18.8	15.75	18.4	0.9999999999999999	45.18517455980446	4.658325879540846	1.2583057392117918	7.127411872482185
test.Example1M_8	44.2	3782.2	37.0	36.4	35.6	3.768288736283354	275.2656898343853	4.062019202317981	5.319774431308154	2.0736441353327724
test.Example1M_9	9.4	5.0	9.2	20.6	9.2	0.8944271909999161	1.224744871391589	0.8366600265340752	27.061042108536768	1.4832396974191324
test.Example2_2	17.4	147.5	18.0	17.2	18.0	0.8944271909999161	7.9372539331937695	1.0	0.44721359549995815	2.0
test.FastBlurFilter_1	17.6	419.0	17.2	16.6	16.6	1.8165902124584947	31.344856037314962	0.8366600265340759	1.5165750888103104	0.5477225575051664
test.FastBlurFilter_2	5.2	3.8	5.0	5.0	6.6	0.44721359549995787	0.447213595499958	0.7071067811865475	0.7071067811865476	3.0495901363953815
test.FastBlurFilter_3	2131.6	180799.2	1337.2	1906.0	1696.2	394.34096921319247	101827.17960692027	139.49623650837324	231.16660658494774	227.39766929324495
test.Fibonacci_1	92.4	5246.2	38.2	47.2	39.8	107.15549449281637	230.84345344843547	2.7748873851023212	1.923538406167134	2.949576240750525
test.GeoData_1	791.8	19779.6	703.4	734.8	820.6	191.07904123686615	664.3006096640289	41.68093089171594	74.32832569081587	137.6709845973363
test.GeoEngine_1	10.8	3.75	9.8	10.8	13.0	1.3038404810405297	0.9574271077563381	0.8366600265340757	1.3038404810405297	6.2048368229954285
test.GeoEngine_10	4.6	3.6	4.8	4.8	5.0	0.5477225575051662	1.3416407864998738	0.8366600265340756	0.44721359549995787	0.0
test.GeoEngine_2	377.4	151002.0	269.8	285.4	280.4	60.06080252544083	40118.018962805225	32.568389582538465	16.00937225502612	21.44294755857972
test.GeoEngine_3	26.4	922.6	21.4	22.2	21.2	12.720062892926277	151.0638937668429	0.8944271909999162	2.2803508501982757	1.3038404810405297
test.GeoEngine_4	13.4	297.8	11.0	13.2	10.8	8.734987120768983	21.53369452741447	2.449489742783178	4.658325879540846	1.9235384061671343
test.GeoEngine_5	7.8	161.2	7.8	7.2	9.6	1.3038404810405297	8.167006795638168	0.44721359549995804	0.44721359549995787	2.9664793948382653
test.GeoEngine_7	1045.6	109017.4	485.8	946.6	742.4	126.9362044493217	93444.18970059081	36.79266231193388	155.67048532075697	22.052210773525623
test.GeoEngine_8	506.2	72311.75	297.8	330.2	310.8	154.58072324840506	21037.690959719574	17.441330224498365	27.316661582265144	30.93864896856358
test.GeoEngine_9	27.2	3659.8	29.6	30.0	29.2	2.280350850198276	117.256982734505	1.8165902124584954	3.605551275463989	2.16794833886788
test.ImageData_1	495.0	10647.0	475.4	467.8	495.2	49.371044145328746	415.31433878449224	45.06994564008259	63.817709140958684	73.47244381399057
test.ImageData_10	297.2	13864.0	273.6	296.4	307.0	35.12406582387637	804.9108646303641	32.40061727807049	28.02320467041555	103.50845376103345
test.ImageData_11	77.4	5981.4	72.6	74.0	86.8	6.348228099241551	511.5352382778727	2.607680962081058	2.23606797749979	29.507626132916894
test.ImageData_16	60.0	2359.6	35.8	42.4	36.0	30.84639363037436	81.89200205148236	1.6431676725154978	3.5777087639996634	2.7386127875258306
test.ImageData_17	54.0	2049.8	44.0	50.8	48.4	5.385164807134505	94.03031426088079	7.416198487095664	4.266145801540309	5.128352561983233
test.ImageData_18	11.6	5.8	11.4	12.4	12.0	0.8944271909999159	0.44721359549995787	0.5477225575051662	1.51657508881031	1.8708286933869707
test.ImageData_19	119.6	7668.2	78.4	184.4	114.5	9.555103348473002	204.76254540320605	3.209361307176242	174.67484077565376	44.48595283907045
test.ImageData_2	1645.8	48857.0	1118.8	1364.8	1231.0	130.54386236051081	3822.7180774940753	204.6062071394707	137.57616072561407	154.60595072635462
test.ImageData_20	273.4	31690.8	297.2	254.8	234.8	42.24689337690997	1440.835417388121	40.67800388416324	9.859006035092994	30.128060010561583
test.ImageData_21	169.6	13495.4	193.2	182.0	189.0	14.943225890014512	914.7225262340488	37.130849707487165	30.166206257996713	60.56814344191177
test.ImageData_3	6709.0	81359.2	4072.8	5299.4	5144.6	412.3402721054542	3036.458084676949	397.7464016179154	437.3674656395923	963.4730406191966
test.ImageData_4	42.2	2561.4	40.8	42.8	58.6	1.6431676725154991	311.0382613120129	3.701351104664349	3.03315017762062	17.052858997833766
test.ImageData_5	45.4	2584.4	49.4	49.2	61.2	3.847076812334268	169.19160735686626	4.560701700396551	7.918333157931662	30.621887596946078
test.ImageData_6	685.6	9208.6	639.8	642.5	651.4	52.290534516296546	452.67129354532733	11.819475453673912	46.27814458971608	31.643324730502012
test.ImageData_7	2217.4	44007.8	1436.8	1889.4	2011.0	164.36179604762174	3290.099724932361	251.71849355977005	279.33546140796375	699.357204867441
test.ImageData_8	8142.4	73081.8	5130.6	7379.0	5972.0	481.50835922131193	4052.8267542543695	507.3310556234459	1748.5697012129656	640.7694593221497
test.ImageData_9	44.6	3560.2	37.4	42.6	38.6	3.5777087639996634	174.9405613344144	2.6076809620810595	3.2863353450309973	4.6690470119715
test.InfBlocks_1	24279.8	66279.6	12794.6	22993.6	23361.0	2427.582583559208	6054.461850569381	1774.5141025080643	3550.751019150737	4113.392334801046
test.InfBlocks_2	10.0	6.6	8.8	14.2	10.0	1.4142135623730951	0.8944271909999159	0.8366600265340753	8.28854631404084	1.0000000000000002
test.InfCodes_1	7509.0	103434.8	5239.6	7589.4	7471.0	828.5381705147929	95908.75738273331	608.7366425639251	1225.1711309037607	618.510307108944
test.InfCodes_2	7.0	4.333333333333333	6.8	7.4	11.5	1.224744871391589	0.5773502691896257	1.4832396974191326	1.6733200530681511	10.408329997330664
test.InfTree_1	12861.2	31234.8	7593.8	11526.0	10874.6	1977.5190770255542	888.6156086857803	1321.032815640853	1720.440059984654	1613.5009451500177
test.InfTree_2	102.4	39.6	108.6	103.2	107.4	12.68069398731789	3.435112807463534	13.594116374373144	19.34424979160474	8.792041856133306
test.InfiniteIterativeLoop_2	13.4	549.0	13.2	14.0	14.2	1.1401754250991378	21.828879952943076	1.0954451150103321	2.160246899469287	1.6431676725154984
test.InfiniteIterativeLoop_3	23.0	783.8	25.0	20.2	21.4	4.183300132670378	159.80362949570326	7.280109889280518	1.3038404810405295	1.1401754250991378
test.InfiniteIterativeLoop_4	21.0		19.8	19.6	33.4	1.224744871391589		0.8366600265340756	0.547722557505166	29.407482041140483
test.InfiniteIterativeLoop_6	25.2	885.4	24.4	23.6	24.8	1.4832396974191324	74.22129074598473	3.974921382870358	1.1401754250991383	1.9235384061671343
test.LargePC_1	20.2	283.6	22.0	20.8	22.8	0.8366600265340756	38.791751700587064	1.8708286933869707	2.4899799195977463	5.890670590009256
test.LargePC_2	26.6	2446.6	31.0	27.4	30.6	2.3021728866442674	154.01396040619179	3.5355339059327378	1.3416407864998738	4.39317652729776
test.LargePC_3	33.0	3208.0	36.0	32.4	36.4	3.807886552931954	112.1561411604376	3.872983346207417	1.51657508881031	4.722287581247037
test.LargePC_5	23.6	1161.4	21.4	20.8	19.4	8.677557259966655	142.1875521977926	5.176871642217915	2.3874672772626644	1.5165750888103098
test.LargePC_6	66.0	9096.6	79.2	69.4	117.8	3.08220700148449	307.82836126646964	19.72815247305231	5.9413803110051795	91.85967559272132
test.LargePC_7	18.4	1512.8	17.2	17.6	18.2	1.1401754250991376	60.73055244273676	1.0954451150103326	0.8944271909999155	4.969909455915671
test.LargePC_8	9.6	5.0	8.4	8.2	8.2	1.6733200530681511	0.7071067811865476	0.8944271909999156	1.0954451150103321	0.8366600265340756
test.LongFibonacci_1	54.6	5348.2	45.8	52.2	45.8	5.029910535983717	153.14274386989422	5.449770637375486	6.058052492344385	6.1400325732034995
test.MapViewer_1	2847.4	115762.0	1361.0	2516.0	2021.6	331.54004283042497	97136.78674683448	180.04582749955637	196.45355685250394	219.08628437216234
test.MapViewer_2	66158.0	69125.4	32984.8	47057.0	32062.4	5540.539098318863	6354.2107535082605	4520.182429946827	6318.666908454662	5395.131629534168
test.MapViewer_3	5.8	3.4	5.8	6.0	5.8	0.8366600265340756	0.8944271909999159	0.8366600265340756	0.7071067811865475	0.8366600265340756
test.MultidementionalArray_1	9.6	6.0	9.0	8.6	9.4	1.51657508881031	0.7071067811865476	0.7071067811865477	0.8944271909999156	0.8944271909999161
test.MultidementionalArray_2	1005.0		974.4	1012.8	766.2	48.46132478585372		532.7619543473427	153.76670640941748	102.9159851529392
test.OneTcas_1	350.0	1984.4	296.2	275.6	342.6	81.05553651663777	104.03028405228933	12.911235417263521	24.161953563402115	129.1057705914031
test.OneTcas_2	434.4	20171.4	412.2	386.6	387.0	84.45590565496292	1098.7621671681272	46.39719819127013	48.13834230631545	55.56527692723217
test.QRCodeDataBlockReader_1	1725.0	93195.4	568.2	1415.2	1284.4	131.51996046228115	96124.82000139193	41.53552696186722	198.1570084554165	318.3666125711049
test.QRCodeDataBlockReader_2	177.2	3927.6	149.0	183.2	136.0	16.843396332094073	353.578562698589	16.1245154965971	24.1805707128678	16.1245154965971
test.SimpleTest_1	14.4	440.8	14.8	14.8	24.6	0.547722557505166	23.784448700779254	1.30384048104053	0.8366600265340758	15.339491516996253
test.SimpleTest_10	17.4	284.4	15.6	15.8	23.4	3.847076812334269	38.74661275518159	1.1401754250991376	0.8366600265340756	8.792041856133308
test.SimpleTest_11	6.2	3.6	6.6	7.6	6.6	0.8366600265340756	1.140175425099138	0.547722557505166	1.3416407864998738	0.5477225575051662
test.SimpleTest_12	2.6	2.8	2.8	3.2	3.0	0.8944271909999159	0.44721359549995787	0.4472135954999579	0.44721359549995787	1.224744871391589
test.SimpleTest_13	6.2	4.6	7.0	8.0	6.8	0.44721359549995787	1.9493588689617927	0.7071067811865476	2.8284271247461903	0.8366600265340757
test.SimpleTest_14	29.4	935.6	25.2	22.6	28.4	10.4546640309481	51.578096126165796	4.207136793592525	3.209361307176242	9.476286192385707
test.SimpleTest_15	21.4	438.2	21.6	20.6	20.6	2.302172886644267	44.65086785270808	1.5165750888103104	0.8944271909999164	1.5165750888103098
test.SimpleTest_16	15.6	705.2	16.6	19.0	16.0	1.949358868961793	27.617023735370186	1.5165750888103098	3.1622776601683795	0.7071067811865476
test.SimpleTest_17	8.4	142.6	9.0	18.0	9.2	0.8944271909999159	33.65709434874021	0.7071067811865476	20.16184515365595	0.8366600265340757
test.SimpleTest_19	34.0	1762.2	26.6	34.4	31.0	4.08248290463863	79.25086750313841	1.140175425099138	5.079370039680118	3.9370039370059056
test.SimpleTest_2	17.2	437.2	18.4	18.4	17.2	1.3038404810405297	37.4993333274073	1.8165902124584947	1.8165902124584945	0.8366600265340757
test.SimpleTest_20	3.2	2.4	3.6	3.0	3.4	0.4472135954999579	0.5477225575051661	0.8944271909999159	0.0	0.5477225575051661
test.SimpleTest_21	14.8	437.8	15.0	14.0	15.4	0.8366600265340756	32.706268512320385	0.9999999999999999	2.0	1.140175425099138
test.SimpleTest_22	25.2	445.2	22.4	19.6	17.0	13.663820841916802	36.60191251833707	5.727128425310541	4.03732584763727	1.0
test.SimpleTest_23	11.0	287.2	10.8	11.0	10.0	1.8708286933869709	54.08974024711156	1.30384048104053	2.0	0.7071067811865476
test.SimpleTest_24	14.8	286.8	13.4	13.0	12.6	5.167204273105526	41.667733319680345	0.8944271909999161	1.224744871391589	0.5477225575051662
test.SimpleTest_25	36.2	792.4	23.4	23.2	36.2	20.104725812604357	41.14972660905537	2.3021728866442674	1.3038404810405297	24.621129137389293
test.SimpleTest_26	28.6	799.8	24.0	27.4	35.0	2.7928480087537886	68.25833282464492	2.1213203435596424	4.878524367060187	18.466185312619388
test.SimpleTest_27	1.8	2.8	2.0	2.0	2.0	0.4472135954999579	0.4472135954999579	0.0	0.0	0.0
test.SimpleTest_28	2.0	2.0	2.0	2.2	1.8	0.0	0.0	0.0	0.4472135954999579	0.8366600265340756
test.SimpleTest_29	18.6	683.8	15.6	15.2	16.6	5.856620185738529	73.39073511009413	1.1401754250991378	0.8366600265340757	1.51657508881031
test.SimpleTest_3	28.8	1055.4	23.5	57.6	29.8	2.588435821108957	98.67269125751056	1.2909944487358056	77.92817205606713	12.716131487209465
test.SimpleTest_30	19.0	455.0	17.6	20.8	19.8	1.2247448713915894	33.31666249791537	1.5165750888103104	6.3796551630946325	5.263078946776307
test.SimpleTest_31	22.8	468.4	20.2	19.8	19.0	10.207840124139876	84.20985690523408	6.610597552415364	4.658325879540846	1.0
test.SimpleTest_32	20.0	452.6	18.8	19.4	18.2	4.58257569495584	43.60389890823985	1.30384048104053	3.1304951684997055	1.9235384061671348
test.SimpleTest_33	19.4	470.6	18.0	18.0	20.2	3.7815340802378072	42.582860401809555	1.5811388300841898	1.0	4.147288270665544
test.SimpleTest_34	28.0	457.8	19.2	19.8	23.4	18.533752992850637	63.25899145576066	0.44721359549995815	2.16794833886788	7.092249290598858
test.SimpleTest_35	18.4	444.2	18.8	18.4	20.6	2.0736441353327724	48.34976732105337	4.147288270665544	0.8944271909999156	2.701851217221259
test.SimpleTest_36	17.8	463.0	19.2	19.0	61.4	1.6431676725154984	48.692915295759406	2.4899799195977463	2.345207879911715	94.25125993852814
test.SimpleTest_37	18.4	432.8	19.0	19.0	17.6	3.209361307176242	41.227418061285384	1.1547005383792515	3.1622776601683795	2.1908902300206643
test.SimpleTest_38	18.2	448.0	24.0	17.4	18.0	0.44721359549995787	26.39128644079329	12.90348790056394	1.51657508881031	1.4142135623730951
test.SimpleTest_39	29.0	446.6	18.6	24.2	16.8	20.712315177207977	59.818893336470204	1.6733200530681511	12.296340919151518	1.3038404810405297
test.SimpleTest_4	51.0	5555.4	35.0	42.4	39.0	12.649110640673518	304.30133092052034	2.1213203435596424	4.878524367060188	2.9154759474226504
test.SimpleTest_40	19.6	456.25	17.4	19.4	19.2	2.5099800796022262	42.0267771783657	1.1401754250991376	1.140175425099138	1.9235384061671346
test.SimpleTest_41	22.6	454.4	18.4	22.0	30.4	7.765307463326871	33.59761896325392	1.1401754250991376	8.972179222463181	28.35136681008519
test.SimpleTest_42	30.8	1352.0	39.4	122.8	26.6	0.8366600265340753	55.637217759338036	27.199264695943526	202.05618030636927	0.5477225575051662
test.SimpleTest_44	26.4	724.0	23.0	27.0	23.8	2.073644135332772	76.38062581571324	1.58113883008419	4.0	2.1679483388678804
test.SimpleTest_47	58.2	2103.0	30.0	35.8	30.2	54.79689772240761	258.91021609816795	5.830951894845301	8.105553651663778	2.6832815729997477
test.SimpleTest_49	31.2	2367.0	28.0	31.8	29.4	1.30384048104053	152.70068762124154	2.9154759474226504	1.788854381999832	2.1908902300206647
test.SimpleTest_5	58.6	6272.0	47.4	47.0	54.0	8.848728722251575	533.754156892478	4.8270073544588685	1.8708286933869707	10.0
test.SimpleTest_50	48.2	5614.8	41.2	47.4	49.4	4.658325879540847	219.54885561077293	1.3038404810405297	5.813776741499454	7.924645102463581
test.SimpleTest_52	40.8		37.0	39.0	67.6	2.387467277262665		11.113055385446435	8.602325267042627	73.57852947701524
test.SimpleTest_53	40.0	3679.2	33.4	43.0	34.4	3.464101615137755	48.14249681933832	1.5165750888103104	4.743416490252569	1.9493588689617927
test.SimpleTest_54	43.2	2129.8	40.2	49.0	35.2	3.1144823004794873	212.16432310829268	13.75499909123952	20.77257807784099	2.949576240750525
test.SimpleTest_56	15.8		16.8	16.4	17.6	0.44721359549995804		1.6431676725154984	0.5477225575051662	1.5165750888103104
test.SimpleTest_6	80.8	447.2	17.4	18.8	22.6	136.57671836737038	27.57172464681889	1.3416407864998738	0.8366600265340757	9.736529155710468
test.SimpleTest_7	16.0		15.6	16.4	16.5	3.5355339059327378		1.140175425099138	1.1401754250991376	0.5773502691896263
test.SimpleTest_8	17.4	458.2	17.2	16.4	56.4	0.8944271909999161	45.029990006661116	2.1679483388678804	1.3416407864998738	85.86792183347632
test.SimpleTest_9	2.0	2.6	1.8	1.6	1.8	0.0	0.8944271909999159	0.4472135954999579	0.5477225575051662	0.4472135954999579
test.Sort_1	2.6	3.0	2.8	2.8	2.6	0.5477225575051661	0.7071067811865476	0.4472135954999579	0.447213595499958	0.5477225575051662
test.Sort_2	132.2	20835.0	85.4	149.6	99.6	9.03880523078133	759.5396632171354	7.436396977031281	9.685040010242602	8.848728722251575
test.Sort_3	185.6	22911.4	142.4	166.4	173.8	33.38113239541163	1473.1202598566076	3.781534080237804	16.395121225535355	71.46817473533237
test.StructurePanel_1	506.6	48787.8	533.2	523.6	510.8	31.53252289303855	8986.695872232463	54.705575584212625	37.09177806468707	41.31222579334113
test.TIFFFaxDecoder_1	58.2	3029.0	49.8	63.8	60.0	3.2710854467592263	214.66485506481962	4.43846820423443	21.947665023869853	19.1049731745428
test.TIFFFaxDecoder_10	206.0	7144.8	210.25	279.6	210.2	49.82971001320397	425.2442827364056	29.97081914129142	176.3697819922676	34.78074179772479
test.TIFFFaxDecoder_11	144.4	4135.6	153.4	171.2	159.2	28.597202660400196	396.69547514434805	28.138940989312303	38.82911278924616	30.310064335134626
test.TIFFFaxDecoder_12	21.8	729.0	26.8	21.6	38.8	2.04939015319192	232.0833183722317	6.300793600809346	0.8944271909999161	37.58590161217368
test.TIFFFaxDecoder_13	13.6	422.4	14.6	14.4	15.8	1.5165750888103104	45.39052764619509	1.8165902124584952	0.8944271909999161	2.683281572999748
test.TIFFFaxDecoder_14	116.4	42.6	132.8	114.6	145.0	5.128352561983235	5.594640292279747	21.4289523775662	13.277801022759753	46.351914739307155
test.TIFFFaxDecoder_3	598.8	22333.4	789.8	567.0	518.0	35.80083797901943	1196.701424750552	121.48539006810657	105.96933518711911	65.2418577295282
test.TIFFFaxDecoder_5	69.6	9063.0	71.6	66.2	72.0	5.029910535983716	967.4386285444675	6.34822809924155	3.7682887362833535	9.643650760992955
test.TIFFFaxDecoder_8	50.0	3563.4	47.4	56.6	57.6	5.338539126015656	303.5610317547363	3.5777087639996634	15.224979474534605	19.021040980976828
test.TIFFFaxDecoder_9	63.0	4338.4	53.8	58.4	56.6	8.215838362577491	211.41262970787716	3.8340579025361623	6.8044103344816005	14.39791651594077
test.TIFFFaxEncoder_1	180.8	8559.8	188.8	178.2	178.0	20.315019074566482	296.3641341323203	15.912259424732868	9.884331034521251	10.885770528538618
test.TIFFFaxEncoder_11	99.6	22.8	99.8	111.2	108.6	20.391174561559716	3.420526275297414	7.694153624668537	20.873428084528904	22.277791632026723
test.TIFFFaxEncoder_2	3.0	3.0	5.4	3.0	3.2	0.7071067811865476	0.7071067811865476	4.8270073544588685	0.0	0.8366600265340756
test.TIFFFaxEncoder_3	479.2	15702.2	214.0	339.8	315.8	107.0009345753578	697.331126510211	15.083103128998356	35.052817290483226	75.39363368348816
test.TIFFFaxEncoder_4	149.6	2291.6	76.4	81.6	71.2	114.60061081861649	161.55742013290512	13.885243966167828	2.1908902300206643	2.280350850198275
test.TIFFFaxEncoder_5	123.8	4153.4	94.8	114.2	97.4	15.801898620102586	331.5460752293714	9.121403400793103	1.7888543819998317	16.65232716469383
test.TIFFFaxEncoder_6	76.8	2241.4	57.0	79.0	74.0	11.211601134539169	216.74132047212407	7.023769168568493	30.074906483645133	39.274673773310965
test.TIFFFaxEncoder_7	70.4	3638.0	70.8	69.0	127.2	5.412947441089743	326.92736196286785	8.729261137118078	7.6485292703891785	131.8415715925747
test.TIFFFaxEncoder_8	100.2	5737.2	66.8	72.4	256.2	40.73941580337155	237.8081159254241	3.563705936241091	8.473488065725945	427.5508156932928
test.TIFFFaxEncoder_9	2374.0	51714.8	1276.6	1799.2	1387.4	387.5016128998691	2637.2315408397485	57.10779281324048	202.83293618147914	107.46301689418553
test.TileRenderor_1	4.4	2.4	4.4	4.4	7.4	0.5477225575051661	0.5477225575051662	0.894427190999916	0.5477225575051661	6.5038450166036395
test.TileRenderor_3	4530.0	17275.6	4600.4	5429.8	4569.0	523.2207946937889	850.2524919104909	716.8523557888333	1487.8826230586874	587.2358980852583
test.TileRenderor_4	3205.8	20821.0	3321.6	3304.6	3781.4	295.56251453795693	2038.3079992974565	122.41445993018965	496.16811667014645	851.4048978012754
test.TileRenderor_6	37.0	867.2	41.0	36.8	34.2	8.602325267042628	82.45422972777078	13.435028842544403	8.927485648266257	3.4205262752974135
test.TileRenderor_7	82.8	11.8	79.4	74.0	78.6	5.848076606885378	1.3038404810405297	4.722287581247038	2.9154759474226504	12.300406497347964
test.Toy_1	114.6	1938.2	29.5	31.8	35.6	171.35139334128567	191.09604914806587	3.1091263510296048	4.868264577855234	12.700393694685216
test.Toy_2	10.4	133.6	10.8	10.8	10.4	0.8944271909999159	47.95101667326773	2.949576240750525	1.9235384061671346	1.8165902124584952
test.Toy_3	31.2	1185.2	25.0	26.4	30.2	1.0954451150103324	40.2703364773626	2.23606797749979	2.7928480087537886	10.425929215182693
test.WBS_1	213.2	13272.2	232.25	231.8	271.6	41.43307857256084	505.360465410582	32.05594068707598	43.92265930018355	46.08470462094772
test.WBS_2	127.6	1051.2	138.2	108.6	118.2	24.151604501564695	45.08547437922772	2.774887385102321	29.125590122776913	17.049926686059383
test.WorldController_1	1521.4	63654.4	1011.6	1228.2	876.2	221.78210026961148	1618.9702900300545	103.04998786996532	212.8360871656872	54.25587525789258
test.client_1	463.0	40211.2	341.25	434.8	512.2	36.986484017813865	2541.4080152545357	43.744523466753336	31.252199922565456	197.36945052363092
test.client_2	505.4	21560.2	534.2	609.6	484.4	57.43082795851023	1593.1960645193672	61.104009688399344	178.40487661496252	67.64096391980233
test.client_4	686.0	20139.4	560.0	611.6	595.0	30.356218473321082	1771.4170316444404	28.000000000000007	15.290519938837917	74.5754651343188
test.client_5	3173.0	138616.8	622.2	2678.2	1949.6	242.86518894234308	98700.22342781194	26.583829671437474	714.5241073609762	173.0182071343938
test.client_6	303.6	36999.4	336.4	304.0	316.2	17.812916661793487	2485.112029667878	12.501999840025599	42.24334267076884	16.513630733427465
test.client_7	154.6	5571.4	150.6	147.4	163.4	16.65232716469383	449.28420849168504	7.231873892705818	23.29806858947754	7.056911505750941


==> data/threshold_runtimes_full.tsv <==
analysis	zones-time	zones-std	zones-with-thresholds-time	zones-with-thresholds-std	≺
test.AmyFastSimplex_2	11.6	5.856620185738529	9.6	0.8944271909999156	0
test.AmyFastSimplex_3	15.8	1.923538406167134	15.6	2.1908902300206643	0
test.AmyFastSimplex_4	16.8	0.8366600265340757	16.6	0.8944271909999161	0
test.AmyFastSimplex_8	4325.8	546.8333384130854	4775.6	1660.2116732513357	0
test.BallonFactory_2	142.0	25.387004549572207	143.2	11.278297743897344	0
test.BallonFactory_3	32.8	17.035257556021865	25.6	1.8165902124584952	0
test.BallonFactory_4	29.0	10.793516572461453	28.4	3.847076812334269	0
test.BallonFactory_5	26.2	2.949576240750525	27.6	2.0736441353327724	0
test.BallonFactory_6	29.4	1.140175425099138	28.8	1.6431676725154982	0
test.BallonFactory_8	227.0	53.21653878260029	243.6	45.263671967704965	0
test.BallonFactory_9	966.4	123.23067799862176	1017.8	176.05453700487243	0
test.Base64_1	64.8	25.7526697645118	63.4	7.700649323271382	0
test.Base64_10	14.8	2.16794833886788	17.8	5.263078946776307	0
test.Base64_11	13.6	0.547722557505166	18.4	9.343446901438462	0
test.Base64_12	18.8	1.4832396974191329	18.2	0.8366600265340757	0
test.Base64_13	17.2	2.3874672772626644	26.2	19.136352839556444	0
test.Base64_14	17.4	2.190890230020664	16.2	0.8366600265340757	0
test.Base64_16	7.0	0.7071067811865476	7.5	0.5773502691896257	0
test.Base64_17	1346.0	86.94250974063263	1573.2	91.57346777314925	0
test.Base64_18	2532.6	852.1650661696947	2562.8	145.56510570875153	0
test.Base64_19	786.8	47.049973432511095	777.8	55.20597793717634	0
test.Base64_2	6.8	0.8366600265340756	6.6	0.5477225575051663	0
test.Base64_4	6.6	1.949358868961793	6.0	1.224744871391589	0
test.Base64_5	5.0	1.2247448713915892	4.4	0.5477225575051662	0
test.Base64_6	25.2	13.6088206689632	24.2	14.024977718342372	0
test.Base64_7	20.0	2.449489742783178	21.2	4.08656334834051	0
test.Base64_8	3.0	0.0	3.4	0.5477225575051662	0
test.Base64_9	3.8	0.447213595499958	14.0	23.48403713163476	0
test.BinarySearch_1	41.2	3.3466401061363023	39.0	2.0	0
test.BinarySearch_2	40.6	3.209361307176243	44.0	6.59545297913646	0
test.Class11_1	73.4	20.243517480912253	65.0	5.787918451395113	0
test.Class11_11	419.2	80.2477414012382	422.4	39.01666310693419	0
test.Class11_12	258.4	68.77717644684172	232.0	8.602325267042628	0
test.Class11_2	200.4	15.582040944625968	193.6	21.972710347155623	0
test.Class11_3	100.2	5.2630789467763055	136.6	38.991024608235165	0
test.Class11_4	27.0	10.723805294763608	21.6	1.1401754250991385	0
test.Class11_5	16.6	10.310189135025604	11.4	0.5477225575051662	0
test.Class11_6	215.2	43.67722518658895	199.2	26.347675419285093	0
test.Class11_7	96.2	15.722595205626838	111.4	39.53858874567983	0
test.Class11_8	20.0	1.4142135623730947	20.6	1.949358868961793	0
test.Class11_9	34.6	18.13284313062902	27.2	0.4472135954999578	0
test.Class13_1	205.8	45.680411556815024	209.4	29.82951558440063	0
test.CompareAgainstIntegerMaxValue_1	39.2	6.220932405998317	38.4	3.911521443121589	0
test.CompareAgainstIntegerMaxValue_2	12.0	1.0	12.25	0.957427107756338	0
test.Example1M_1	32.5	3.5118845842842465	33.6	3.2093613071762426	0
test.Example1M_2	61.8	36.106786065779936	51.4	6.50384501660364	0
test.Example1M_3	27.0	8.426149773176359	23.4	3.361547262794323	0
test.Example1M_4	43.2	5.674504383644442	45.2	2.387467277262665	0
test.Example1M_5	21.0	4.06201920231798	21.6	1.1401754250991385	0
test.Example1M_6	46.8	40.23307097401341	24.4	1.1401754250991385	0
test.Example1M_7	18.4	7.127411872482185	15.75	1.2583057392117918	0
test.Example1M_8	35.6	2.0736441353327724	36.4	5.319774431308154	0
test.Example1M_9	9.2	1.4832396974191324	20.6	27.061042108536768	0
test.Example2_2	18.0	2.0	17.2	0.4472135954999581	0
test.FastBlurFilter_1	16.6	0.5477225575051664	16.6	1.5165750888103104	0
test.FastBlurFilter_2	6.6	3.049590136395381	5.0	0.7071067811865476	0
test.FastBlurFilter_3	1696.2	227.39766929324492	1906.0	231.16660658494771	0
test.Fibonacci_1	39.8	2.949576240750525	47.2	1.923538406167134	0
test.GeoData_1	820.6	137.6709845973363	734.8	74.32832569081587	0
test.GeoEngine_1	13.0	6.2048368229954285	10.8	1.3038404810405295	0
test.GeoEngine_10	5.0	0.0	4.8	0.4472135954999578	0
test.GeoEngine_2	280.4	21.44294755857972	285.4	16.00937225502612	0
test.GeoEngine_3	21.2	1.3038404810405295	22.2	2.280350850198276	0
test.GeoEngine_4	10.8	1.9235384061671343	13.2	4.658325879540846	0
test.GeoEngine_5	9.6	2.9664793948382653	7.2	0.4472135954999578	0
test.GeoEngine_7	742.4	22.052210773525623	946.6	155.67048532075697	0
test.GeoEngine_8	310.8	30.93864896856358	330.2	27.316661582265144	0
test.GeoEngine_9	29.2	2.16794833886788	30.0	3.605551275463989	0
test.ImageData_1	495.2	73.47244381399057	467.8	63.81770914095869	0
test.ImageData_10	307.0	103.50845376103344	296.4	28.02320467041555	0
test.ImageData_16	36.0	2.7386127875258306	42.4	3.5777087639996634	0
test.ImageData_17	48.4	5.128352561983233	50.8	4.266145801540309	0
test.ImageData_18	12.0	1.8708286933869709	12.4	1.51657508881031	0
test.ImageData_19	114.5	44.48595283907045	184.4	174.67484077565376	0
test.ImageData_2	1231.0	154.60595072635462	1364.8	137.57616072561407	0
test.ImageData_20	234.8	30.128060010561583	254.8	9.859006035092994	0
test.ImageData_3	5144.6	963.4730406191966	5299.4	437.3674656395923	0
test.ImageData_4	58.6	17.052858997833766	42.8	3.03315017762062	0
test.ImageData_5	61.2	30.62188759694608	49.2	7.918333157931662	0
test.ImageData_6	651.4	31.64332473050201	642.5	46.27814458971608	0
test.ImageData_7	2011.0	699.357204867441	1889.4	279.3354614079637	0
test.ImageData_8	5972.0	640.7694593221497	7379.0	1748.5697012129656	0
test.ImageData_9	38.6	4.6690470119715	42.6	3.2863353450309973	0
test.InfBlocks_1	23361.0	4113.392334801046	22993.6	3550.751019150737	0
test.InfBlocks_2	10.0	1.0000000000000002	14.2	8.28854631404084	0
test.InfCodes_1	7471.0	618.510307108944	7589.4	1225.1711309037607	0
test.InfCodes_2	11.5	10.408329997330664	7.4	1.6733200530681511	0
test.InfTree_2	107.4	8.792041856133306	103.2	19.34424979160474	0
test.InfiniteIterativeLoop_2	14.2	1.6431676725154984	14.0	2.160246899469287	0
test.InfiniteIterativeLoop_3	21.4	1.1401754250991378	20.2	1.3038404810405295	0
test.InfiniteIterativeLoop_6	24.8	1.9235384061671343	23.6	1.1401754250991385	0
test.LargePC_1	22.8	5.890670590009256	20.8	2.4899799195977463	0
test.LargePC_2	30.6	4.39317652729776	27.4	1.3416407864998738	0
test.LargePC_3	36.4	4.722287581247037	32.4	1.51657508881031	0
test.LargePC_5	19.4	1.5165750888103098	20.8	2.3874672772626644	0
test.LargePC_6	117.8	91.85967559272132	69.4	5.94138031100518	0
test.LargePC_7	18.2	4.969909455915671	17.6	0.8944271909999155	0
test.LargePC_8	8.2	0.8366600265340756	8.2	1.095445115010332	0
test.LongFibonacci_1	45.8	6.1400325732035	52.2	6.058052492344385	0
test.MapViewer_1	2021.6	219.08628437216237	2516.0	196.45355685250397	0
test.MapViewer_2	32062.4	5395.131629534168	47057.0	6318.666908454662	0
test.MapViewer_3	5.8	0.8366600265340756	6.0	0.7071067811865475	0
test.MultidementionalArray_1	9.4	0.8944271909999161	8.6	0.8944271909999156	0
test.OneTcas_1	342.6	129.1057705914031	275.6	24.161953563402115	0
test.OneTcas_2	387.0	55.56527692723217	386.6	48.13834230631545	0
test.QRCodeDataBlockReader_1	1284.4	318.3666125711049	1415.2	198.1570084554165	0
test.QRCodeDataBlockReader_2	136.0	16.1245154965971	183.2	24.1805707128678	0
test.SimpleTest_1	24.6	15.339491516996253	14.8	0.8366600265340758	0
test.SimpleTest_10	23.4	8.792041856133308	15.8	0.8366600265340756	0
test.SimpleTest_11	6.6	0.5477225575051662	7.6	1.3416407864998738	0
test.SimpleTest_12	3.0	1.224744871391589	3.2	0.4472135954999578	0
test.SimpleTest_13	6.8	0.8366600265340757	8.0	2.8284271247461903	0
test.SimpleTest_14	28.4	9.476286192385707	22.6	3.209361307176242	0
test.SimpleTest_15	20.6	1.5165750888103098	20.6	0.8944271909999164	0
test.SimpleTest_16	16.0	0.7071067811865476	19.0	3.1622776601683795	0
test.SimpleTest_17	9.2	0.8366600265340757	18.0	20.16184515365595	0
test.SimpleTest_2	17.2	0.8366600265340757	18.4	1.8165902124584945	0
test.SimpleTest_20	3.4	0.5477225575051661	3.0	0.0	0
test.SimpleTest_21	15.4	1.140175425099138	14.0	2.0	0
test.SimpleTest_22	17.0	1.0	19.6	4.03732584763727	0
test.SimpleTest_23	10.0	0.7071067811865476	11.0	2.0	0
test.SimpleTest_24	12.6	0.5477225575051662	13.0	1.224744871391589	0
test.SimpleTest_26	35.0	18.466185312619388	27.4	4.878524367060187	0
test.SimpleTest_27	2.0	0.0	2.0	0.0	0
test.SimpleTest_28	1.8	0.8366600265340756	2.2	0.4472135954999579	0
test.SimpleTest_29	16.6	1.51657508881031	15.2	0.8366600265340757	0
test.SimpleTest_30	19.8	5.263078946776307	20.8	6.3796551630946325	0
test.SimpleTest_31	19.0	1.0	19.8	4.658325879540846	0
test.SimpleTest_32	18.2	1.9235384061671348	19.4	3.130495168499705	0
test.SimpleTest_34	23.4	7.092249290598858	19.8	2.16794833886788	0
test.SimpleTest_35	20.6	2.701851217221259	18.4	0.8944271909999156	0
test.SimpleTest_36	61.4	94.25125993852814	19.0	2.345207879911715	0
test.SimpleTest_37	17.6	2.1908902300206643	19.0	3.1622776601683795	0
test.SimpleTest_38	18.0	1.4142135623730951	17.4	1.51657508881031	0
test.SimpleTest_39	16.8	1.3038404810405295	24.2	12.296340919151518	0
test.SimpleTest_40	19.2	1.9235384061671343	19.4	1.140175425099138	0
test.SimpleTest_41	30.4	28.35136681008519	22.0	8.972179222463181	0
test.SimpleTest_42	26.6	0.5477225575051662	122.8	202.05618030636927	0
test.SimpleTest_49	29.4	2.1908902300206647	31.8	1.788854381999832	0
test.SimpleTest_50	49.4	7.924645102463581	47.4	5.813776741499454	0
test.SimpleTest_53	34.4	1.949358868961793	43.0	4.743416490252569	0
test.SimpleTest_54	35.2	2.949576240750525	49.0	20.77257807784099	0
test.SimpleTest_6	22.6	9.736529155710468	18.8	0.8366600265340757	0
test.SimpleTest_8	56.4	85.86792183347632	16.4	1.3416407864998738	0
test.SimpleTest_9	1.8	0.4472135954999579	1.6	0.5477225575051662	0
test.Sort_1	2.6	0.5477225575051662	2.8	0.447213595499958	0
test.Sort_2	99.6	8.848728722251575	149.6	9.685040010242602	0
test.Sort_3	173.8	71.46817473533237	166.4	16.395121225535355	0
test.TIFFFaxDecoder_1	60.0	19.1049731745428	63.8	21.947665023869853	0
test.TIFFFaxDecoder_10	210.2	34.78074179772479	279.6	176.3697819922676	0
test.TIFFFaxDecoder_11	159.2	30.310064335134623	171.2	38.82911278924616	0
test.TIFFFaxDecoder_12	38.8	37.58590161217368	21.6	0.8944271909999161	0
test.TIFFFaxDecoder_13	15.8	2.683281572999748	14.4	0.8944271909999161	0
test.TIFFFaxDecoder_14	145.0	46.35191473930716	114.6	13.277801022759752	0
test.TIFFFaxDecoder_3	518.0	65.2418577295282	567.0	105.96933518711911	0
test.TIFFFaxDecoder_5	72.0	9.643650760992957	66.2	3.7682887362833535	0
test.TIFFFaxDecoder_8	57.6	19.021040980976828	56.6	15.224979474534605	0
test.TIFFFaxDecoder_9	56.6	14.39791651594077	58.4	6.8044103344816005	0
test.TIFFFaxEncoder_1	178.0	10.885770528538618	178.2	9.884331034521251	0
test.TIFFFaxEncoder_11	108.6	22.277791632026723	111.2	20.873428084528904	0
test.TIFFFaxEncoder_2	3.2	0.8366600265340756	3.0	0.0	0
test.TIFFFaxEncoder_3	315.8	75.39363368348816	339.8	35.052817290483226	0
test.TIFFFaxEncoder_4	71.2	2.280350850198275	81.6	2.1908902300206643	0
test.TIFFFaxEncoder_5	97.4	16.65232716469383	114.2	1.7888543819998317	0
test.TIFFFaxEncoder_6	74.0	39.274673773310965	79.0	30.074906483645133	0
test.TIFFFaxEncoder_7	127.2	131.8415715925747	69.0	7.648529270389178	0
test.TIFFFaxEncoder_8	256.2	427.5508156932928	72.4	8.473488065725945	0
test.TileRenderor_1	7.4	6.50384501660364	4.4	0.5477225575051661	0
test.TileRenderor_3	4569.0	587.2358980852583	5429.8	1487.8826230586874	0
test.TileRenderor_4	3781.4	851.4048978012754	3304.6	496.1681166701465	0
test.TileRenderor_6	34.2	3.420526275297413	36.8	8.927485648266257	0
test.TileRenderor_7	78.6	12.300406497347964	74.0	2.9154759474226504	0
test.Toy_1	35.6	12.700393694685216	31.8	4.868264577855234	0
test.Toy_2	10.4	1.8165902124584952	10.8	1.9235384061671343	0
test.WBS_2	118.2	17.049926686059383	108.6	29.125590122776917	0
test.WorldController_1	876.2	54.25587525789258	1228.2	212.8360871656872	0
test.client_1	512.2	197.3694505236309	434.8	31.252199922565456	0
test.client_2	484.4	67.64096391980233	609.6	178.40487661496252	0
test.client_4	595.0	74.5754651343188	611.6	15.290519938837916	0
test.client_5	1949.6	173.0182071343938	2678.2	714.5241073609762	0
test.client_6	316.2	16.513630733427465	304.0	42.24334267076884	0
test.client_7	163.4	7.056911505750941	147.4	23.29806858947754	0
test.SimpleTest_44	23.8	2.1679483388678804	27.0	4.0	1
test.SimpleTest_47	30.2	2.683281572999748	35.8	8.105553651663778	1
test.Toy_3	30.2	10.425929215182691	26.4	2.7928480087537886	1
test.SimpleTest_3	29.8	12.716131487209465	57.6	77.92817205606713	1
test.SimpleTest_25	36.2	24.621129137389293	23.2	1.3038404810405295	1
test.SimpleTest_19	31.0	3.9370039370059056	34.4	5.079370039680118	1
test.SimpleTest_4	39.0	2.9154759474226504	42.4	4.878524367060188	5
test.ImageData_21	189.0	60.56814344191177	182.0	30.166206257996716	7
test.SimpleTest_5	54.0	10.0	47.0	1.8708286933869709	9
test.TIFFFaxEncoder_9	1387.4	107.46301689418551	1799.2	202.83293618147917	18


==> data/threshold_runtimes_min.tsv <==
analysis	zones-time	zones-std	zones-with-thresholds-time	zones-with-thresholds-std	≺
test.AmyFastSimplex_2	11.6	5.856620185738529	9.6	0.8944271909999156	0
test.AmyFastSimplex_3	15.8	1.923538406167134	15.6	2.1908902300206643	0
test.AmyFastSimplex_4	16.8	0.8366600265340757	16.6	0.8944271909999161	0
test.AmyFastSimplex_8	4325.8	546.8333384130854	4775.6	1660.2116732513357	0
test.BallonFactory_2	142.0	25.387004549572207	143.2	11.278297743897344	0
test.BallonFactory_3	32.8	17.035257556021865	25.6	1.8165902124584952	0
test.BallonFactory_4	29.0	10.793516572461453	28.4	3.847076812334269	0
test.BallonFactory_5	26.2	2.949576240750525	27.6	2.0736441353327724	0
test.BallonFactory_6	29.4	1.140175425099138	28.8	1.6431676725154982	0
test.BallonFactory_8	227.0	53.21653878260029	243.6	45.263671967704965	0
test.BallonFactory_9	966.4	123.23067799862176	1017.8	176.05453700487243	0
test.Base64_1	64.8	25.7526697645118	63.4	7.700649323271382	0
test.Base64_10	14.8	2.16794833886788	17.8	5.263078946776307	0
test.Base64_11	13.6	0.547722557505166	18.4	9.343446901438462	0
test.Base64_12	18.8	1.4832396974191329	18.2	0.8366600265340757	0
test.Base64_13	17.2	2.3874672772626644	26.2	19.136352839556444	0
test.Base64_14	17.4	2.190890230020664	16.2	0.8366600265340757	0
test.Base64_16	7.0	0.7071067811865476	7.5	0.5773502691896257	0
test.Base64_17	1346.0	86.94250974063263	1573.2	91.57346777314925	0
test.Base64_18	2532.6	852.1650661696947	2562.8	145.56510570875153	0
test.Base64_19	786.8	47.049973432511095	777.8	55.20597793717634	0
test.Base64_2	6.8	0.8366600265340756	6.6	0.5477225575051663	0
test.Base64_4	6.6	1.949358868961793	6.0	1.224744871391589	0
test.Base64_5	5.0	1.2247448713915892	4.4	0.5477225575051662	0
test.Base64_6	25.2	13.6088206689632	24.2	14.024977718342372	0
test.Base64_7	20.0	2.449489742783178	21.2	4.08656334834051	0
test.Base64_8	3.0	0.0	3.4	0.5477225575051662	0
test.Base64_9	3.8	0.447213595499958	14.0	23.48403713163476	0
test.BinarySearch_1	41.2	3.3466401061363023	39.0	2.0	0
test.BinarySearch_2	40.6	3.209361307176243	44.0	6.59545297913646	0
test.Class11_1	73.4	20.243517480912253	65.0	5.787918451395113	0
test.Class11_11	419.2	80.2477414012382	422.4	39.01666310693419	0
test.Class11_12	258.4	68.77717644684172	232.0	8.602325267042628	0
test.Class11_2	200.4	15.582040944625968	193.6	21.972710347155623	0
test.Class11_3	100.2	5.2630789467763055	136.6	38.991024608235165	0
test.Class11_4	27.0	10.723805294763608	21.6	1.1401754250991385	0
test.Class11_5	16.6	10.310189135025604	11.4	0.5477225575051662	0
test.Class11_6	215.2	43.67722518658895	199.2	26.347675419285093	0
test.Class11_7	96.2	15.722595205626838	111.4	39.53858874567983	0
test.Class11_8	20.0	1.4142135623730947	20.6	1.949358868961793	0
test.Class11_9	34.6	18.13284313062902	27.2	0.4472135954999578	0
test.Class13_1	205.8	45.680411556815024	209.4	29.82951558440063	0
test.CompareAgainstIntegerMaxValue_1	39.2	6.220932405998317	38.4	3.911521443121589	0
test.CompareAgainstIntegerMaxValue_2	12.0	1.0	12.25	0.957427107756338	0
test.Example1M_1	32.5	3.5118845842842465	33.6	3.2093613071762426	0
test.Example1M_2	61.8	36.106786065779936	51.4	6.50384501660364	0
test.Example1M_3	27.0	8.426149773176359	23.4	3.361547262794323	0
test.Example1M_4	43.2	5.674504383644442	45.2	2.387467277262665	0
test.Example1M_5	21.0	4.06201920231798	21.6	1.1401754250991385	0
test.Example1M_6	46.8	40.23307097401341	24.4	1.1401754250991385	0
test.Example1M_7	18.4	7.127411872482185	15.75	1.2583057392117918	0
test.Example1M_8	35.6	2.0736441353327724	36.4	5.319774431308154	0
test.Example1M_9	9.2	1.4832396974191324	20.6	27.061042108536768	0
test.Example2_2	18.0	2.0	17.2	0.4472135954999581	0
test.FastBlurFilter_1	16.6	0.5477225575051664	16.6	1.5165750888103104	0
test.FastBlurFilter_2	6.6	3.049590136395381	5.0	0.7071067811865476	0
test.FastBlurFilter_3	1696.2	227.39766929324492	1906.0	231.16660658494771	0
test.Fibonacci_1	39.8	2.949576240750525	47.2	1.923538406167134	0
test.GeoData_1	820.6	137.6709845973363	734.8	74.32832569081587	0
test.GeoEngine_1	13.0	6.2048368229954285	10.8	1.3038404810405295	0
test.GeoEngine_10	5.0	0.0	4.8	0.4472135954999578	0
test.GeoEngine_2	280.4	21.44294755857972	285.4	16.00937225502612	0
test.GeoEngine_3	21.2	1.3038404810405295	22.2	2.280350850198276	0
test.GeoEngine_4	10.8	1.9235384061671343	13.2	4.658325879540846	0
test.GeoEngine_5	9.6	2.9664793948382653	7.2	0.4472135954999578	0
test.GeoEngine_7	742.4	22.052210773525623	946.6	155.67048532075697	0
test.GeoEngine_8	310.8	30.93864896856358	330.2	27.316661582265144	0
test.GeoEngine_9	29.2	2.16794833886788	30.0	3.605551275463989	0
test.ImageData_1	495.2	73.47244381399057	467.8	63.81770914095869	0
test.ImageData_10	307.0	103.50845376103344	296.4	28.02320467041555	0
test.ImageData_16	36.0	2.7386127875258306	42.4	3.5777087639996634	0
test.ImageData_17	48.4	5.128352561983233	50.8	4.266145801540309	0
test.ImageData_18	12.0	1.8708286933869709	12.4	1.51657508881031	0
test.ImageData_19	114.5	44.48595283907045	184.4	174.67484077565376	0
test.ImageData_2	1231.0	154.60595072635462	1364.8	137.57616072561407	0
test.ImageData_20	234.8	30.128060010561583	254.8	9.859006035092994	0
test.ImageData_21	189.0	60.56814344191177	182.0	30.166206257996716	0
test.ImageData_3	5144.6	963.4730406191966	5299.4	437.3674656395923	0
test.ImageData_4	58.6	17.052858997833766	42.8	3.03315017762062	0
test.ImageData_5	61.2	30.62188759694608	49.2	7.918333157931662	0
test.ImageData_6	651.4	31.64332473050201	642.5	46.27814458971608	0
test.ImageData_7	2011.0	699.357204867441	1889.4	279.3354614079637	0
test.ImageData_8	5972.0	640.7694593221497	7379.0	1748.5697012129656	0
test.ImageData_9	38.6	4.6690470119715	42.6	3.2863353450309973	0
test.InfBlocks_1	23361.0	4113.392334801046	22993.6	3550.751019150737	0
test.InfBlocks_2	10.0	1.0000000000000002	14.2	8.28854631404084	0
test.InfCodes_1	7471.0	618.510307108944	7589.4	1225.1711309037607	0
test.InfCodes_2	11.5	10.408329997330664	7.4	1.6733200530681511	0
test.InfTree_2	107.4	8.792041856133306	103.2	19.34424979160474	0
test.InfiniteIterativeLoop_2	14.2	1.6431676725154984	14.0	2.160246899469287	0
test.InfiniteIterativeLoop_3	21.4	1.1401754250991378	20.2	1.3038404810405295	0
test.InfiniteIterativeLoop_6	24.8	1.9235384061671343	23.6	1.1401754250991385	0
test.LargePC_1	22.8	5.890670590009256	20.8	2.4899799195977463	0
test.LargePC_2	30.6	4.39317652729776	27.4	1.3416407864998738	0
test.LargePC_3	36.4	4.722287581247037	32.4	1.51657508881031	0
test.LargePC_5	19.4	1.5165750888103098	20.8	2.3874672772626644	0
test.LargePC_6	117.8	91.85967559272132	69.4	5.94138031100518	0
test.LargePC_7	18.2	4.969909455915671	17.6	0.8944271909999155	0
test.LargePC_8	8.2	0.8366600265340756	8.2	1.095445115010332	0
test.LongFibonacci_1	45.8	6.1400325732035	52.2	6.058052492344385	0
test.MapViewer_1	2021.6	219.08628437216237	2516.0	196.45355685250397	0
test.MapViewer_2	32062.4	5395.131629534168	47057.0	6318.666908454662	0
test.MapViewer_3	5.8	0.8366600265340756	6.0	0.7071067811865475	0
test.MultidementionalArray_1	9.4	0.8944271909999161	8.6	0.8944271909999156	0
test.OneTcas_1	342.6	129.1057705914031	275.6	24.161953563402115	0
test.OneTcas_2	387.0	55.56527692723217	386.6	48.13834230631545	0
test.QRCodeDataBlockReader_1	1284.4	318.3666125711049	1415.2	198.1570084554165	0
test.QRCodeDataBlockReader_2	136.0	16.1245154965971	183.2	24.1805707128678	0
test.SimpleTest_1	24.6	15.339491516996253	14.8	0.8366600265340758	0
test.SimpleTest_10	23.4	8.792041856133308	15.8	0.8366600265340756	0
test.SimpleTest_11	6.6	0.5477225575051662	7.6	1.3416407864998738	0
test.SimpleTest_12	3.0	1.224744871391589	3.2	0.4472135954999578	0
test.SimpleTest_13	6.8	0.8366600265340757	8.0	2.8284271247461903	0
test.SimpleTest_14	28.4	9.476286192385707	22.6	3.209361307176242	0
test.SimpleTest_15	20.6	1.5165750888103098	20.6	0.8944271909999164	0
test.SimpleTest_16	16.0	0.7071067811865476	19.0	3.1622776601683795	0
test.SimpleTest_17	9.2	0.8366600265340757	18.0	20.16184515365595	0
test.SimpleTest_19	31.0	3.9370039370059056	34.4	5.079370039680118	1
test.SimpleTest_2	17.2	0.8366600265340757	18.4	1.8165902124584945	0
test.SimpleTest_20	3.4	0.5477225575051661	3.0	0.0	0
test.SimpleTest_21	15.4	1.140175425099138	14.0	2.0	0
test.SimpleTest_22	17.0	1.0	19.6	4.03732584763727	0
test.SimpleTest_23	10.0	0.7071067811865476	11.0	2.0	0
test.SimpleTest_24	12.6	0.5477225575051662	13.0	1.224744871391589	0
test.SimpleTest_25	36.2	24.621129137389293	23.2	1.3038404810405295	1
test.SimpleTest_26	35.0	18.466185312619388	27.4	4.878524367060187	0
test.SimpleTest_27	2.0	0.0	2.0	0.0	0
test.SimpleTest_28	1.8	0.8366600265340756	2.2	0.4472135954999579	0
test.SimpleTest_29	16.6	1.51657508881031	15.2	0.8366600265340757	0
test.SimpleTest_3	29.8	12.716131487209465	57.6	77.92817205606713	1
test.SimpleTest_30	19.8	5.263078946776307	20.8	6.3796551630946325	0
test.SimpleTest_31	19.0	1.0	19.8	4.658325879540846	0
test.SimpleTest_32	18.2	1.9235384061671348	19.4	3.130495168499705	0
test.SimpleTest_34	23.4	7.092249290598858	19.8	2.16794833886788	0
test.SimpleTest_35	20.6	2.701851217221259	18.4	0.8944271909999156	0
test.SimpleTest_36	61.4	94.25125993852814	19.0	2.345207879911715	0
test.SimpleTest_37	17.6	2.1908902300206643	19.0	3.1622776601683795	0
test.SimpleTest_38	18.0	1.4142135623730951	17.4	1.51657508881031	0
test.SimpleTest_39	16.8	1.3038404810405295	24.2	12.296340919151518	0
test.SimpleTest_4	39.0	2.9154759474226504	42.4	4.878524367060188	5
test.SimpleTest_40	19.2	1.9235384061671343	19.4	1.140175425099138	0
test.SimpleTest_41	30.4	28.35136681008519	22.0	8.972179222463181	0
test.SimpleTest_42	26.6	0.5477225575051662	122.8	202.05618030636927	0
test.SimpleTest_44	23.8	2.1679483388678804	27.0	4.0	1
test.SimpleTest_47	30.2	2.683281572999748	35.8	8.105553651663778	1
test.SimpleTest_49	29.4	2.1908902300206647	31.8	1.788854381999832	0
test.SimpleTest_5	54.0	10.0	47.0	1.8708286933869709	7
test.SimpleTest_50	49.4	7.924645102463581	47.4	5.813776741499454	0
test.SimpleTest_53	34.4	1.949358868961793	43.0	4.743416490252569	0
test.SimpleTest_54	35.2	2.949576240750525	49.0	20.77257807784099	0
test.SimpleTest_6	22.6	9.736529155710468	18.8	0.8366600265340757	0
test.SimpleTest_8	56.4	85.86792183347632	16.4	1.3416407864998738	0
test.SimpleTest_9	1.8	0.4472135954999579	1.6	0.5477225575051662	0
test.Sort_1	2.6	0.5477225575051662	2.8	0.447213595499958	0
test.Sort_2	99.6	8.848728722251575	149.6	9.685040010242602	0
test.Sort_3	173.8	71.46817473533237	166.4	16.395121225535355	0
test.TIFFFaxDecoder_1	60.0	19.1049731745428	63.8	21.947665023869853	0
test.TIFFFaxDecoder_10	210.2	34.78074179772479	279.6	176.3697819922676	0
test.TIFFFaxDecoder_11	159.2	30.310064335134623	171.2	38.82911278924616	0
test.TIFFFaxDecoder_12	38.8	37.58590161217368	21.6	0.8944271909999161	0
test.TIFFFaxDecoder_13	15.8	2.683281572999748	14.4	0.8944271909999161	0
test.TIFFFaxDecoder_14	145.0	46.35191473930716	114.6	13.277801022759752	0
test.TIFFFaxDecoder_3	518.0	65.2418577295282	567.0	105.96933518711911	0
test.TIFFFaxDecoder_5	72.0	9.643650760992957	66.2	3.7682887362833535	0
test.TIFFFaxDecoder_8	57.6	19.021040980976828	56.6	15.224979474534605	0
test.TIFFFaxDecoder_9	56.6	14.39791651594077	58.4	6.8044103344816005	0
test.TIFFFaxEncoder_1	178.0	10.885770528538618	178.2	9.884331034521251	0
test.TIFFFaxEncoder_11	108.6	22.277791632026723	111.2	20.873428084528904	0
test.TIFFFaxEncoder_2	3.2	0.8366600265340756	3.0	0.0	0
test.TIFFFaxEncoder_3	315.8	75.39363368348816	339.8	35.052817290483226	0
test.TIFFFaxEncoder_4	71.2	2.280350850198275	81.6	2.1908902300206643	0
test.TIFFFaxEncoder_5	97.4	16.65232716469383	114.2	1.7888543819998317	0
test.TIFFFaxEncoder_6	74.0	39.274673773310965	79.0	30.074906483645133	0
test.TIFFFaxEncoder_7	127.2	131.8415715925747	69.0	7.648529270389178	0
test.TIFFFaxEncoder_8	256.2	427.5508156932928	72.4	8.473488065725945	0
test.TIFFFaxEncoder_9	1387.4	107.46301689418551	1799.2	202.83293618147917	1
test.TileRenderor_1	7.4	6.50384501660364	4.4	0.5477225575051661	0
test.TileRenderor_3	4569.0	587.2358980852583	5429.8	1487.8826230586874	0
test.TileRenderor_4	3781.4	851.4048978012754	3304.6	496.1681166701465	0
test.TileRenderor_6	34.2	3.420526275297413	36.8	8.927485648266257	0
test.TileRenderor_7	78.6	12.300406497347964	74.0	2.9154759474226504	0
test.Toy_1	35.6	12.700393694685216	31.8	4.868264577855234	0
test.Toy_2	10.4	1.8165902124584952	10.8	1.9235384061671343	0
test.Toy_3	30.2	10.425929215182691	26.4	2.7928480087537886	1
test.WBS_2	118.2	17.049926686059383	108.6	29.125590122776917	0
test.WorldController_1	876.2	54.25587525789258	1228.2	212.8360871656872	0
test.client_1	512.2	197.3694505236309	434.8	31.252199922565456	0
test.client_2	484.4	67.64096391980233	609.6	178.40487661496252	0
test.client_4	595.0	74.5754651343188	611.6	15.290519938837916	0
test.client_5	1949.6	173.0182071343938	2678.2	714.5241073609762	0
test.client_6	316.2	16.513630733427465	304.0	42.24334267076884	0
test.client_7	163.4	7.056911505750941	147.4	23.29806858947754	0


==> data/union-variable-proportions.dat <==
1.0
1.0
1.0
0.0
0.333333
1.0
0.333333
1.0
1.0
1.0
1.0
0.5
0.5
1.0
1.0
1.0
1.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
1.0
0.5
1.0
1.0
0.333333
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.5
0.5
0.5
0.6
0.6
0.0
0.0
0.2
0.4
0.75
0.0
1.0
0.5
0.5
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.285714
0.444444
0.5
0.727273
0.153846
0.0
0.0
0.0
0.0
0.285714
0.444444
0.142857
0.142857
0.375
0.444444
0.5
0.0
0.1
0.375
0.2
0.090909
0.272727
0.272727
0.272727
0.272727
0.083333
0.125
0.125
0.2
0.0
0.0
0.166667
0.0
0.2
0.25
0.294118
0.368421
0.4
0.428571
0.428571
0.428571
0.428571
0.136364
0.0
0.0
0.095238
0.0
0.1
1.0
0.0
0.0
0.666667
0.4
0.5
0.428571
0.5
0.444444
0.5
0.454545
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.043478
0.041667
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.5
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
1.0
0.0
0.5
0.142857
0.142857
0.125
0.125
0.111111
0.111111
0.4
0.111111
0.111111
0.4
0.111111
0.111111
0.4
0.111111
0.111111
0.4
0.125
0.125
0.125
0.125
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.125
0.125
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.125
0.125
0.111111
0.111111
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.111111
0.111111
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.0
0.0
0.666667
0.4
0.5
0.428571
0.5
0.444444
0.5
0.454545
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.043478
0.041667
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.6
0.0
0.285714
0.0
0.222222
0.0
0.0
0.1
0.3
0.0
0.166667
0.0
0.076923
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.0
0.071429
0.0
0.071429
0.0
0.0
0.0
0.071429
0.0
0.0
0.071429
0.0
0.0
0.071429
0.125
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.0
0.066667
0.0
0.0
0.0
0.066667
0.117647
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.0
0.0
0.1875
0.0
0.0
0.0
0.0
0.235294
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.066667
0.25
0.4375
0.4375
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.26087
0.0
0.08
0.0
0.0
0.038462
0.24
0.0
0.074074
0.0
0.035714
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.413793
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
1.0
0.5
0.5
0.333333
0.333333
0.666667
1.0
0.5
0.5
0.5
0.333333
0.25
0.2
0.0
0.0
0.090909
0.090909
0.166667
0.444444
0.444444
0.5
0.5
0.4
0.4
0.454545
0.454545
0.181818
0.181818
0.25
0.307692
0.071429
0.272727
0.272727
0.272727
0.272727
0.3
0.272727
0.4
0.3
0.0
0.0
0.090909
0.090909
0.153846
0.1
0.1
0.1
0.1
0.272727
0.272727
0.3
0.272727
0.272727
0.3
0.0
0.0
0.090909
0.090909
0.153846
0.25
0.307692
0.071429
0.3
0.3
0.3
0.3
0.333333
0.3
0.4
0.333333
0.0
0.0
0.1
0.1
0.166667
0.0
0.1
0.1
0.1
0.272727
0.272727
0.3
0.272727
0.272727
0.3
0.0
0.0
0.090909
0.090909
0.153846
1.0
0.5
1.0
0.0
0.166667
0.166667
0.25
1.0
1.0
0.666667
0.666667
0.4
0.4
0.0
0.75
0.0
0.428571
0.0
0.3
0.0
0.230769
0.071429
0.071429
0.071429
0.071429
0.071429
0.071429
0.125
0.0
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.071429
0.071429
0.428571
0.428571
0.266667
0.466667
0.466667
0.0
0.0
0.0625
0.0625
0.428571
0.428571
0.266667
0.466667
0.466667
0.0
0.0
0.0625
0.0625
0.266667
0.466667
0.466667
0.4
0.4
0.0
0.0
0.0625
0.0625
0.3125
0.5
0.5
0.375
0.375
0.0
0.0
0.058824
0.058824
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.142857
1.0
1.0
0.333333
0.25
0.25
0.333333
0.666667
0.25
0.0
0.0
0.0
0.666667
0.25
0.5
0.2
0.0
0.5
0.2
0.2
0.2
0.2
0.333333
0.2
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.142857
0.285714
0.125
0.0
0.285714
0.142857
0.142857
0.25
0.125
0.25
0.111111
0.0
0.25
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.0
0.142857
0.25
0.285714
0.375
0.285714
0.0
0.0
0.0
0.0
0.2
0.0
0.181818
0.0
0.0
0.0
0.0
0.2
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.285714
0.428571
0.428571
0.466667
0.0
0.117647
0.0
0.055556
0.055556
0.421053
0.0
0.095238
0.0
0.045455
0.045455
0.391304
0.0
0.08
0.0
0.038462
0.038462
0.346154
0.0
0.071429
0.0
0.034483
0.034483
0.0
0.0
0.0
0.0
0.064516
0.060606
0.0
0.0
0.0
0.057143
0.054054
0.0
0.0
0.0
0.078947
0.0
0.0
0.236842
0.466667
0.0
0.117647
0.0
0.055556
0.055556
0.421053
0.0
0.095238
0.0
0.045455
0.045455
0.0
0.0
0.391304
0.0
0.416667
0.0
0.0
0.04
0.04
0.0
0.038462
0.038462
0.0
0.04
0.04
0.0
0.038462
0.038462
0.0
0.037037
0.037037
0.068966
0.064516
0.0
0.0
0.0
0.04
0.04
0.0
0.038462
0.038462
0.0
0.0
0.037037
0.037037
0.068966
0.064516
0.0
0.0
0.0
0.060606
0.057143
0.0
0.0
0.0
0.0
0.0
0.071429
0.066667
0.0
0.0
0.0
0.0625
0.058824
0.0
0.0
0.0
0.085714
0.0
0.0
1.0
0.5
0.333333
0.25
0.4
0.5
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.090909
0.0
0.0
0.12
0.153846
0.0
0.222222
0.0
0.0
0.1
0.129032
0.0
0.1875
0.0
0.0
0.085714
0.111111
0.0
0.162162
0.0
0.0
0.075
0.097561
0.0
0.142857
0.023256
0.0
0.0
0.12
0.153846
0.0
0.222222
0.0
0.0
0.1
0.129032
0.0
0.1875
0.0
0.0
0.085714
0.111111
0.0
0.162162
0.0
0.0
0.075
0.097561
0.0
0.142857
0.023256
0.0
0.0
0.12
0.153846
0.0
0.222222
0.0
0.0
0.1
0.129032
0.0
0.1875
0.0
0.0
0.085714
0.111111
0.0
0.162162
0.0
0.0
0.075
0.097561
0.0
0.142857
0.023256
0.052632
0.052632
0.05
0.05
0.05
0.05
0.05
0.05
0.090909
0.083333
0.1
0.0
0.181818
0.0
0.125
0.0
0.173913
0.208333
0.0
0.28
0.0
0.153846
0.038462
0.173913
0.208333
0.0
0.28
0.0
0.076923
0.038462
0.086957
0.0
0.166667
0.08
0.0
0.153846
0.038462
0.173913
0.25
0.0
0.32
0.0
0.076923
0.038462
0.173913
0.25
0.0
0.32
0.0
0.153846
0.038462
0.086957
0.0
0.166667
0.08
0.0
0.153846
0.038462
0.227273
0.291667
0.0
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.041667
0.0
0.0
0.111111
0.0
0.0
0.1
0.0
0.0
1.0
0.0
0.666667
0.0
0.4
0.285714
0.285714
0.571429
0.571429
0.222222
0.222222
0.444444
0.444444
0.285714
0.375
0.285714
0.2
0.2
0.4
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.083333
0.0
0.375
0.444444
0.375
0.181818
0.181818
0.363636
0.363636
0.0
0.0
0.0
0.0
0.0
0.0
0.083333
0.0
0.0
0.076923
0.0
0.2
0.272727
0.2
0.25
0.25
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0
0.071429
0.0
0.272727
0.333333
0.272727
0.230769
0.230769
0.461538
0.461538
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.066667
0.0
0.0625
0.083333
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
0.0
0.0
1.0
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
0.0
1.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
1.0
0.5
0.5
0.5
0.5
0.5
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.0
1.0
0.0
0.5
1.0
0.666667
0.0
0.0
0.25
0.333333
0.333333
1.0
1.0
0.5
0.0
0.5
0.5
0.5
0.5
0.0
0.5
0.0
1.0
0.5
0.0
0.0
0.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
1.0
0.5
0.5
0.5
0.0
0.0
0.0
0.333333
1.0
0.333333
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.0
0.25
0.25
1.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.25
0.25
0.25
0.25
0.25
0.25
0.4
0.5
0.5
0.5
0.285714
0.375
0.375
0.375
0.0
0.0
0.111111
0.111111
0.0
0.0
0.1
0.0
0.1
0.0
0.0
0.222222
0.222222
0.222222
0.333333
0.375
0.5
0.5
0.5
0.2
0.0
0.2
0.2
0.2
0.2
0.2
0.2
0.333333
0.333333
0.142857
0.0
0.0
0.333333
0.333333
0.142857
0.0
0.0
1.0
1.0
1.0
0.5
1.0
0.5
1.0
1.0
0.5
0.5
0.0
0.5
0.5
0.5
0.5
0.5
0.5
0.333333
0.5
0.0
1.0
0.0
0.666667
0.0
0.4
0.285714
0.285714
0.571429
0.571429
0.222222
0.222222
0.444444
0.444444
0.285714
0.375
0.285714
0.2
0.2
0.4
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.083333
0.0
0.375
0.444444
0.375
0.181818
0.181818
0.363636
0.363636
0.0
0.0
0.0
0.0
0.0
0.0
0.083333
0.0
0.0
0.076923
0.0
0.2
0.272727
0.2
0.25
0.25
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0
0.071429
0.0
0.272727
0.333333
0.272727
0.230769
0.230769
0.461538
0.461538
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.066667
0.0
0.0625
0.083333
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.666667
0.666667
0.25
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.428571
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.333333
0.0
0.2
0.090909
0.0
0.333333
0.333333
0.0
0.0
0.428571
0.0
0.25
0.25
0.25
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.666667
0.25
0.25
0.25
0.0
0.0
0.25
0.2
0.2
0.285714
0.285714
0.0
0.0
0.0
0.142857
0.0
0.0
0.166667
0.166667
0.285714
0.285714
0.0
0.0
0.0
0.285714
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.0
0.0
0.0
0.333333
0.0
0.5
0.5
0.666667
0.666667
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.285714
0.285714
0.285714
0.0
0.0
0.0
0.125
0.0
0.0
0.111111
0.222222
0.111111
0.222222
0.2
0.0
0.0
0.0
0.1
0.0
0.2
0.2
0.2
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.125
0.0
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.2
0.0
0.166667
0.285714
0.285714
0.0
0.125
0.0
0.111111
0.1
0.090909
0.153846
0.0
0.166667
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.076923
0.076923
0.0
0.133333
0.214286
0.0
0.076923
0.0
0.0
0.076923
0.076923
0.0
0.0
0.142857
0.0
0.0
0.166667
0.0
0.0
0.142857
0.0
0.0
0.166667
0.153846
0.076923
0.076923
0.142857
0.0
0.133333
0.133333
0.066667
0.066667
0.0
0.117647
0.1875
0.0625
0.0625
0.058824
0.058824
0.117647
0.0
0.153846
0.0
0.285714
1.0
1.0
0.5
0.666667
0.5
1.0
1.0
0.0
1.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.2
1.0
0.5
0.6
0.666667
1.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.8
0.0
0.0
1.0
0.5
0.0
0.0
0.333333
0.5
0.333333
0.333333
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.0
0.1
0.1
0.0
0.1
0.1
0.1
0.181818
0.0
0.083333
0.083333
0.0
0.090909
0.090909
0.090909
0.083333
0.076923
0.142857
0.133333
0.1875
0.176471
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.0
0.0
0.0
1.0
1.0
1.0
0.666667
0.666667
0.5
0.0
0.25
0.4
0.0
0.333333
0.0
0.285714
0.0
0.75
0.75
0.4
0.666667
0.666667
0.0
0.0
0.0
0.5
0.5
0.666667
0.5
0.333333
0.0
0.8
0.833333
0.0
0.0
0.0
0.25
0.5
0.0
0.333333
0.0
1.0
1.0
0.5
0.0
0.333333
0.5
0.666667
1.0
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.666667
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
0.285714
0.285714
0.285714
0.0
0.222222
0.3
0.545455
0.818182
0.818182
0.125
0.0
0.0
0.222222
0.111111
0.222222
0.111111
0.0
0.6
0.666667
0.692308
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
1.0
0.0
0.5
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.0
0.333333
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.111111
0.111111
0.111111
0.111111
0.111111
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.25
0.166667
0.307692
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.181818
0.0
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.090909
0.090909
0.1
0.1
0.090909
0.090909
0.181818
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.666667
0.75
0.75
0.2
0.166667
0.8
0.8
0.0
0.0
0.8
0.833333
0.857143
0.0
0.0
0.0
0.875
0.888889
0.0
0.9
0.8
0.833333
0.833333
0.833333
0.142857
0.125
0.75
0.875
0.875
0.0
0.0
0.875
0.0
0.0
0.888889
0.9
0.0
0.166667
0.0
0.769231
0.785714
0.8
0.0
0.166667
0.684211
0.7
0.7
0.7
0.714286
0.857143
0.875
0.875
0.875
0.111111
0.1
0.090909
0.727273
0.818182
0.818182
0.0
0.0
0.818182
0.0
0.0
0.833333
0.846154
0.0
0.133333
0.0
0.75
0.764706
0.777778
0.0
0.157895
0.05
0.75
0.761905
0.772727
0.818182
0.818182
0.0
0.0
0.818182
0.826087
0.833333
0.84
0.846154
0.0
0.0
0.0
0.851852
0.857143
0.862069
0.866667
0.0
0.090909
0.142857
0.75
0.756757
0.763158
0.763158
0.763158
0.769231
0.0
0.0
0.0
0.0
1.0
0.666667
0.666667
0.25
0.25
0.75
0.75
0.25
0.75
1.0
0.0
0.666667
1.0
1.0
1.0
1.0
0.0
0.333333
0.333333
0.333333
0.333333
0.5
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.666667
0.4
0.285714
0.222222
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.181818
0.090909
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.25
0.25
0.166667
0.0
0.083333
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.25
0.25
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.0
0.181818
0.181818
0.272727
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.125
0.25
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.090909
0.333333
0.333333
0.0
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.1
0.0
0.333333
1.0
1.0
1.0
0.0
0.666667
0.0
1.0
1.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
1.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
0.0
1.0
0.0
1.0
1.0
1.0
0.666667
0.75
0.75
0.2
0.166667
0.8
0.4
0.0
0.0
0.8
0.0
0.285714
0.0
0.0
0.0
0.0
0.222222
0.0
0.0
0.8
0.833333
0.833333
0.833333
0.142857
0.125
0.75
0.875
0.875
0.0
0.0
0.875
0.0
0.0
0.888889
0.0
0.0
0.181818
0.0
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.076923
0.142857
0.857143
0.875
0.875
0.875
0.111111
0.1
0.090909
0.727273
0.818182
0.818182
0.0
0.0
0.818182
0.0
0.0
0.833333
0.0
0.0
0.142857
0.0
0.733333
0.75
0.0
0.0
0.176471
0.055556
0.722222
0.736842
0.0
0.1
0.1
0.0
0.0
0.1
0.714286
0.727273
0.0
0.0
0.0
0.0
0.0
0.73913
0.75
0.0
0.0
0.0
0.0
0.0
0.76
0.0
0.0
0.038462
0.038462
0.074074
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.666667
0.4
0.285714
0.222222
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.181818
0.090909
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.25
0.25
0.166667
0.0
0.083333
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.25
0.25
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.0
0.181818
0.181818
0.272727
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.125
0.25
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.090909
0.333333
0.333333
0.0
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.1
0.0
0.333333
0.0
0.0
0.0
1.0
0.0
0.0
1.0
0.0
0.5
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
1.0
0.0
1.0
1.0
0.5
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.333333
0.666667
0.666667
0.0
0.25
0.75
0.75
0.2
0.4
0.4
0.0
0.166667
0.333333
0.5
0.142857
0.125
0.0
0.111111
0.125
0.0
0.111111
1.0
0.0
0.666667
0.4
0.285714
0.222222
0.181818
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.076923
0.214286
0.214286
0.2
0.25
0.0
0.0
0.0
0.25
0.25
0.0
0.294118
0.294118
0.105263
0.210526
0.210526
0.25
0.25
0.25
0.2
0.25
0.142857
0.071429
0.066667
0.0625
0.0
0.058824
0.0625
0.0
0.058824
0.5
0.0
0.333333
0.333333
0.0
0.0
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.2
0.166667
0.25
0.2
0.090909
0.153846
0.133333
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.666667
0.4
0.5
0.428571
0.5
0.444444
0.5
0.454545
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.043478
0.041667
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.666667
0.666667
0.5
0.6
0.5
0.5
0.571429
0.625
0.571429
0.625
0.571429
0.75
0.75
0.4
0.666667
0.666667
0.4
0.571429
0.857143
0.857143
0.857143
0.857143
0.166667
0.142857
0.142857
0.8
0.833333
0.857143
0.875
0.888889
0.9
0.5
0.5
0.333333
0.666667
1.0
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.666667
0.0
0.5
0.333333
0.666667
0.666667
0.0
1.0
0.75
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.133333
0.0625
0.0
0.058824
0.0625
0.058824
0.0
0.055556
0.058824
0.105263
0.095238
0.086957
0.08
0.074074
0.068966
0.064516
0.060606
0.057143
0.028571
0.028571
0.057143
0.057143
0.028571
0.028571
0.027778
0.027778
0.054054
0.054054
0.081081
0.026316
0.026316
0.051282
0.025641
0.025641
0.051282
0.076923
0.025
0.025
0.04878
0.02381
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.046512
0.093023
0.093023
0.022727
0.022727
0.044444
0.088889
0.088889
0.021739
0.021739
0.042553
0.042553
0.021277
0.042553
0.021277
0.021277
0.042553
0.021277
0.042553
0.042553
0.042553
0.0
0.0625
0.0625
0.0625
0.020408
0.020408
0.020833
0.020833
0.041667
0.020833
0.041667
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.041667
0.020833
0.020833
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.04
0.04
0.04
0.0
0.058824
0.058824
0.058824
0.019231
0.019231
0.019608
0.019608
0.039216
0.019608
0.019608
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.039216
0.019608
0.039216
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.037736
0.037736
0.018868
0.037736
0.018868
0.018519
0.018519
0.036364
0.036364
0.018182
0.036364
0.018182
0.017857
0.017857
0.035088
0.035088
0.017544
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.0
0.017544
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.0
0.25
0.25
1.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.25
0.25
0.25
0.25
0.25
0.25
0.4
0.5
0.5
0.5
0.285714
0.375
0.375
0.375
0.0
0.0
0.111111
0.111111
0.0
0.0
0.1
0.0
0.1
0.0
0.0
0.222222
0.222222
0.222222
0.333333
0.375
0.5
0.5
0.5
0.2
0.0
0.2
0.2
0.2
0.2
0.2
0.2
0.333333
0.333333
0.142857
0.0
0.0
0.333333
0.333333
0.142857
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.0
0.25
0.25
1.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.25
0.25
0.25
0.25
0.25
0.25
0.4
0.5
0.5
0.5
0.285714
0.375
0.375
0.375
0.0
0.0
0.111111
0.111111
0.0
0.0
0.1
0.0
0.1
0.0
0.0
0.222222
0.222222
0.222222
0.333333
0.375
0.5
0.5
0.5
0.2
0.0
0.2
0.2
0.2
0.2
0.2
0.2
0.333333
0.333333
0.142857
0.0
0.0
0.333333
0.333333
0.142857
0.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
1.0
1.0
1.0
0.0
1.0
0.666667
0.0
0.25
0.5
0.5
0.0
0.5
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
0.666667
0.666667
0.0
0.25
0.25
0.666667
0.666667
0.0
0.25
0.25
0.666667
0.666667
0.0
0.25
0.25
0.666667
0.666667
0.0
0.25
0.25
1.0
0.5
0.5
0.5
0.5
0.5
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.0
0.25
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.5
0.166667
0.333333
0.333333
0.5
1.0
0.5
0.333333
0.0
0.0
0.4
0.4
0.0
0.571429
0.625
0.0
0.571429
0.4
0.0
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.4
0.0
0.571429
0.625
0.0
0.571429
0.5
0.2
0.2
0.2
0.2
0.166667
0.166667
0.0
0.0
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.571429
0.625
0.0
0.0
0.666667
0.0
0.0
0.0
0.125
0.125
0.777778
0.0
0.0
0.111111
0.111111
0.0
0.7
0.0
0.0
0.1
0.1
0.636364
0.666667
0.0
0.714286
0.0
0.090909
0.090909
0.083333
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.0
0.2
0.0
0.0
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.571429
0.625
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.777778
0.0
0.0
0.111111
0.111111
0.7
0.727273
0.0
0.769231
0.1
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.0
0.2
0.0
0.75
0.5
0.5
0.0
0.0
0.0
0.333333
0.333333
0.25
0.25
0.0
0.333333
0.333333
0.0
0.142857
0.142857
0.166667
0.0
0.285714
0.285714
0.0
0.444444
0.5
0.0
0.444444
0.285714
0.25
0.25
0.0
0.0
0.333333
0.333333
0.0
0.5
0.555556
0.0
0.5
0.4
0.0
0.285714
0.285714
0.0
0.125
0.125
0.142857
0.0
0.25
0.25
0.0
0.4
0.454545
0.0
0.4
0.285714
0.25
0.25
0.333333
0.333333
0.285714
0.285714
0.0
0.142857
0.0
0.375
0.375
0.375
0.0
0.222222
0.5
0.5
0.0
0.5
0.5
0.0
0.2
0.2
0.25
0.0
0.4
0.4
0.0
0.571429
0.625
0.0
0.571429
0.4
0.5
0.5
0.0
0.0
0.5
0.5
0.0
0.666667
0.714286
0.0
0.666667
0.666667
0.0
0.4
0.4
0.0
0.166667
0.166667
0.2
0.0
0.333333
0.333333
0.0
0.5
0.555556
0.0
0.5
0.4
0.5
0.5
0.333333
0.4
0.4
0.0
0.0
0.2
0.5
0.5
0.5
0.5
0.4
0.0
0.0
0.666667
0.666667
0.0
0.8
0.833333
0.0
0.8
0.666667
0.0
0.0
0.4
0.4
0.5
0.5
0.5
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.25
0.25
0.25
0.0
0.0
0.111111
0.0
0.3
1.0
1.0
1.0
0.5
0.5
0.666667
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.0
0.0
0.0
0.5
0.0
0.25
0.4
0.4
0.0
0.0
0.0
0.4
0.0
1.0
0.5
1.0
0.5
1.0
1.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
1.0
0.5
0.2
0.0
0.166667
0.0
0.285714
0.285714
0.0
0.285714
0.375
0.375
0.111111
0.0
0.2
0.2
0.2
0.111111
0.444444
0.222222
0.444444
0.5
0.0
0.272727
0.272727
0.583333
0.333333
0.125
0.25
0.25
0.111111
0.1
0.090909
0.083333
0.230769
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.214286
0.214286
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.214286
0.066667
0.125
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0625
0.0
0.176471
0.176471
0.176471
0.0
0.055556
0.055556
0.055556
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.0
0.125
0.0
1.0
0.666667
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.0
0.285714
0.0
0.142857
0.6
0.285714
0.125
0.375
0.375
0.375
0.375
0.111111
0.4
0.090909
0.153846
0.090909
0.090909
0.153846
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.133333
0.0625
0.0625
0.0625
0.117647
0.166667
0.0
0.0
0.142857
0.0
0.153846
0.25
0.0
0.076923
0.076923
0.0
0.071429
0.071429
0.071429
0.071429
0.0
0.0
0.0
0.066667
0.0
0.117647
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.05
0.05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.4
0.4
0.0
0.0
0.0
0.5
0.0
1.0
1.0
1.0
0.4
0.4
0.6
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
1.0
0.0
0.666667
1.0
1.0
1.0
1.0
0.0
0.333333
0.333333
0.333333
0.333333
0.5
0.333333
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
1.0
1.0
0.5
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
1.0
0.5
1.0
1.0
0.333333
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.5
1.0
1.0
1.0
1.0
0.5
0.5
0.666667
0.0
0.0
1.0
1.0
0.5
0.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.153846
0.307692
0.307692
0.214286
0.0
0.125
0.0
0.0
0.058824
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.227273
0.0
0.083333
0.0
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.291667
0.357143
0.0
0.125
0.0
0.0
0.058824
0.352941
0.0
0.105263
0.0
0.05
0.0
0.0
0.0
0.35
0.0
0.380952
0.0
0.0
0.0
0.045455
0.0
0.045455
0.0
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.0
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
1.0
1.0
1.0
1.0
0.0
0.666667
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.2
0.285714
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.25
0.25
0.0
0.25
0.0
0.25
0.4
0.4
0.166667
0.25
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.285714
0.0
0.0
0.285714
0.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
1.0
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.285714
0.285714
0.714286
1.0
0.0
0.0
1.0
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.5
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.5
0.5
0.333333
0.666667
0.666667
1.0
1.0
1.0
0.4
0.666667
1.0
0.5
0.333333
0.25
0.4
1.0
0.5
0.5
0.5
0.333333
0.333333
0.25
0.25
0.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
0.5
1.0
0.0
1.0
0.0
0.5
1.0
0.666667
0.0
0.0
0.25
0.333333
0.333333
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.6
0.666667
1.0
1.0
0.0
1.0
0.5
0.333333
0.75
1.0
0.0
1.0
0.666667
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.285714
0.444444
0.5
0.727273
0.153846
0.0
0.0
0.0
0.0
0.133333
0.0
0.166667
0.166667
0.166667
0.0
0.0
0.285714
0.444444
0.166667
0.166667
0.428571
0.5
0.555556
0.0
0.111111
0.428571
0.222222
0.1
0.3
0.3
0.3
0.3
0.090909
0.333333
0.076923
0.133333
0.090909
0.090909
0.153846
0.0
0.0
0.133333
0.0
0.235294
0.277778
0.315789
0.380952
0.409091
0.434783
0.434783
0.434783
0.434783
0.434783
0.043478
0.434783
0.125
0.0
0.0
0.086957
0.0
0.090909
0.25
0.357143
0.357143
0.357143
0.4
0.4
0.4
0.066667
0.066667
0.166667
0.142857
0.0
0.045455
0.045455
0.083333
0.36
0.36
0.36
0.384615
0.384615
0.384615
0.407407
0.407407
0.407407
0.142857
0.125
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
0.0
1.0
1.0
1.0
0.0
0.4
0.666667
1.0
0.5
0.333333
0.25
0.2
0.166667
0.0
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.666667
1.0
1.0
0.25
0.0
0.333333
0.5
0.5
0.0
0.571429
0.0
0.222222
0.222222
0.0
0.5
0.0
0.545455
0.571429
0.5
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.5
0.571429
0.5
1.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
1.0
1.0
0.125
1.0
0.25
0.266667
0.25
0.25
0.2
0.2
0.4
0.166667
0.166667
0.142857
0.142857
0.285714
0.125
0.125
0.222222
0.222222
0.222222
0.1
0.1
0.181818
0.181818
0.181818
0.153846
0.133333
0.266667
0.266667
0.3125
0.352941
0.388889
0.421053
0.05
0.533333
0.533333
0.117647
0.105263
0.05
0.05
0.0
0.105263
0.105263
0.0
0.105263
0.421053
0.3125
0.352941
0.388889
0.421053
0.05
0.533333
0.533333
0.117647
0.105263
0.05
0.05
0.0
0.105263
0.105263
0.0
0.105263
0.421053
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.0
0.066667
0.066667
0.0
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.090909
0.090909
0.0
0.083333
0.0
0.083333
0.083333
0.0
0.142857
0.125
0.083333
0.0
0.0
0.0
0.0
0.0
0.066667
0.0
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.0
0.0
0.117647
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.0
0.0
0.058824
0.0
0.0
0.0625
0.0
0.0
0.0
0.066667
0.0
0.0625
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.666667
0.666667
0.666667
0.666667
0.0
0.75
0.0
0.666667
1.0
0.5
1.0
0.5
1.0
1.0
1.0
0.5
1.0
1.0
0.5
1.0
1.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.0
0.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.142857
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.25
0.25
0.25
0.0
0.0
0.111111
0.0
0.3
1.0
0.5
0.333333
0.25
0.0
0.4
0.4
0.2
0.4
0.4
0.4
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
1.0
1.0
0.5
0.5
0.666667
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.0
0.0
0.0
0.5
0.0
0.25
0.4
0.4
0.0
0.0
0.0
0.4
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.333333
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.333333
0.333333
0.4
0.4
0.333333
0.25
0.2
0.166667
0.142857
0.142857
0.0
0.25
0.142857
0.142857
0.0
0.25
0.142857
0.142857
0.0
0.25
0.142857
0.142857
0.0
0.25
0.166667
0.166667
0.0
0.25
0.222222
0.0
0.0
0.3
0.090909
0.090909
0.153846
0.153846
0.153846
0.0
0.0
0.071429
0.071429
0.2
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
1.0
0.0
1.0
0.0
1.0
0.0
0.5
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.0
0.333333
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.111111
0.111111
0.111111
0.111111
0.111111
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.25
0.166667
0.307692
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.181818
0.0
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.090909
0.090909
0.1
0.1
0.090909
0.090909
0.181818
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.75
0.6
0.8
0.666667
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.4
0.4
0.0
0.0
0.0
0.5
0.0
1.0
1.0
1.0
0.4
0.4
0.6
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.666667
0.4
0.5
0.428571
0.5
0.444444
0.5
0.454545
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.043478
0.041667
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.0
0.0
0.125
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.428571
0.428571
0.0
0.222222
0.0
0.25
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.0
1.0
0.5
0.0
1.0
0.5
0.0
1.0
0.333333
0.25
0.333333
0.428571
0.222222
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.666667
0.5
0.333333
0.4
0.333333
0.25
0.0
0.333333
0.25
0.0
0.2
0.2
0.0
0.166667
0.166667
0.142857
0.333333
1.0
0.0
0.666667
0.4
0.285714
1.0
0.0
0.666667
0.0
0.0
0.25
0.5
0.333333
0.333333
0.25
0.4
0.0
0.666667
1.0
0.0
0.666667
0.666667
0.75
0.75
0.0
0.333333
0.0
0.5
0.6
0.5
0.0
0.166667
0.2
0.166667
0.166667
0.142857
0.25
0.0
0.4
1.0
0.0
0.666667
0.4
0.285714
1.0
0.666667
0.75
0.75
0.75
0.8
0.4
0.8
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.25
0.2
0.4
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.666667
0.75
0.0
0.2
0.2
0.0
0.0
0.166667
0.166667
0.2
0.166667
0.25
0.222222
0.181818
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.090909
0.272727
0.181818
0.272727
0.0
0.125
0.111111
0.1
0.0
1.0
1.0
1.0
0.25
0.25
0.0
0.2
0.2
0.285714
0.25
0.2
0.0
0.2
0.8
0.8
0.0
0.0
0.0
0.2
1.0
1.0
1.0
1.0
0.0
0.0
0.25
0.4
0.2
0.4
0.166667
0.285714
0.222222
0.181818
0.25
0.2
1.0
0.0
0.5
0.0
0.0
0.0
0.333333
0.333333
0.0
0.25
0.25
0.0
0.111111
0.111111
0.181818
0.25
0.142857
0.0
0.222222
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.076923
0.076923
0.0
0.0
0.25
0.25
0.076923
0.076923
0.071429
0.142857
0.2
0.066667
0.2
0.0625
0.0625
0.294118
0.0
0.166667
0.166667
0.0
0.052632
0.052632
0.095238
0.181818
0.083333
0.0
0.157895
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1875
0.176471
0.0
0.0
0.105263
0.0
0.0
0.0
0.095238
0.095238
0.047619
0.238095
0.142857
0.142857
0.05
0.047619
0.086957
0.08
0.074074
0.047619
0.238095
0.181818
0.0
0.045455
0.086957
0.125
0.125
0.0
0.04
0.0
0.125
0.428571
0.428571
0.142857
0.142857
0.428571
0.125
0.5
0.2
0.166667
0.142857
0.125
1.0
0.5
0.333333
0.142857
0.285714
0.375
0.375
0.0
0.2
0.0
0.222222
0.1
0.0
0.090909
0.1
1.0
1.0
1.0
1.0
0.0
0.4
0.0
0.5
0.5
0.6
0.333333
0.25
0.333333
0.166667
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
1.0
1.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.25
0.8
0.833333
0.857143
0.875
0.888889
0.0
0.181818
0.0
0.083333
0.083333
0.692308
0.0
0.133333
0.0
0.0625
0.0625
0.0
0.0
0.588235
0.0
0.0
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.05
0.05
0.52381
0.086957
0.08
0.0
0.0
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.0
0.05
0.05
0.52381
0.545455
0.083333
0.076923
0.0
0.0
0.0
0.071429
0.066667
0.0
0.0
0.0
0.55
0.0
0.0
0.571429
0.086957
0.08
0.0
0.0
0.5
0.0
0.071429
0.066667
0.0
0.0
0.0
0.096774
0.0
0.0
0.055556
0.052632
0.55
0.7
0.7
0.714286
0.0
0.086957
0.0
0.041667
0.041667
0.64
0.0
0.074074
0.0
0.035714
0.035714
0.586207
0.0
0.064516
0.0
0.03125
0.03125
0.53125
0.0
0.058824
0.0
0.028571
0.028571
0.0
0.0
0.0
0.0
0.5
0.052632
0.05
0.0
0.0
0.463415
0.0
0.046512
0.044444
0.0
0.0
0.0
0.422222
0.065217
0.0
0.0
0.413043
0.0
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.2
0.2
0.2
0.333333
0.333333
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.5
1.0
1.0
1.0
1.0
0.0
0.0
1.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.0
0.0
1.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.285714
0.285714
0.285714
0.0
0.0
0.125
0.125
0.0
0.111111
0.111111
0.2
0.2
0.2
0.272727
0.0
0.0
0.0
0.1
0.1
0.181818
0.181818
0.181818
0.181818
0.181818
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.153846
0.133333
0.0
0.0
0.0
0.117647
0.105263
0.0
0.0
0.0
0.15
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.111111
0.111111
0.0
0.125
0.125
0.0
0.111111
0.111111
0.0
0.1
0.1
0.166667
0.142857
0.0
0.0
0.0
0.125
0.125
0.0
0.111111
0.111111
0.0
0.0
0.1
0.1
0.166667
0.142857
0.0
0.0
0.0
0.125
0.111111
0.0
0.0
0.0
0.0
0.0
0.181818
0.153846
0.0
0.0
0.0
0.133333
0.117647
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.142857
0.5
0.0
0.571429
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.0
0.0
0.142857
0.5
0.0
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.25
0.25
0.5
0.25
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.125
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.181818
0.125
0.125
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.333333
0.0
0.0
0.166667
0.0
0.142857
0.142857
0.142857
0.0
0.083333
0.285714
0.272727
1.0
0.0
0.0
0.0
0.0
0.5
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
1.0
0.666667
0.75
0.75
0.2
0.166667
0.8
0.4
0.0
0.0
0.8
0.0
0.285714
0.0
0.0
0.0
0.0
0.222222
0.0
0.0
0.8
0.833333
0.833333
0.833333
0.142857
0.125
0.75
0.875
0.875
0.0
0.0
0.875
0.0
0.0
0.888889
0.0
0.0
0.181818
0.0
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.076923
0.142857
0.857143
0.875
0.875
0.875
0.111111
0.1
0.090909
0.727273
0.818182
0.818182
0.0
0.0
0.818182
0.0
0.0
0.833333
0.0
0.0
0.142857
0.0
0.733333
0.75
0.0
0.0
0.176471
0.055556
0.722222
0.736842
0.0
0.1
0.1
0.0
0.0
0.1
0.714286
0.727273
0.0
0.0
0.0
0.0
0.0
0.73913
0.75
0.0
0.0
0.0
0.0
0.0
0.76
0.0
0.0
0.038462
0.038462
0.074074
0.0
0.0
1.0
0.5
0.333333
1.0
0.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.75
0.6
0.8
0.666667
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.333333
0.0
0.0
0.166667
0.0
0.142857
0.142857
0.142857
0.0
0.083333
0.285714
0.272727
1.0
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.0
0.1
0.1
0.0
0.1
0.1
0.1
0.181818
0.0
0.083333
0.083333
0.0
0.090909
0.090909
0.090909
0.083333
0.076923
0.142857
0.133333
0.1875
0.176471
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.153846
0.307692
0.307692
0.214286
0.0
0.125
0.0
0.0
0.058824
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.227273
0.0
0.083333
0.0
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.291667
0.357143
0.0
0.125
0.0
0.0
0.058824
0.352941
0.0
0.105263
0.0
0.05
0.0
0.0
0.0
0.35
0.0
0.380952
0.0
0.0
0.0
0.045455
0.0
0.045455
0.0
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.0
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.4
0.4
0.0
0.0
0.0
0.5
0.0
1.0
1.0
1.0
0.4
0.4
0.6
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.2
0.0
0.166667
0.285714
0.285714
0.0
0.125
0.0
0.111111
0.1
0.090909
0.153846
0.0
0.166667
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.076923
0.076923
0.0
0.133333
0.214286
0.0
0.076923
0.0
0.0
0.076923
0.076923
0.0
0.0
0.142857
0.0
0.0
0.166667
0.0
0.0
0.142857
0.0
0.0
0.166667
0.153846
0.076923
0.076923
0.142857
0.0
0.133333
0.133333
0.066667
0.066667
0.0
0.117647
0.1875
0.0625
0.0625
0.058824
0.058824
0.117647
0.0
0.153846
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.2
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.2
0.2
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.285714
0.285714
0.0
0.0
0.0
0.285714
0.285714
0.222222
0.3
0.3
0.2
0.0
0.1
0.0
0.2
0.2
0.3
0.3
0.3
0.2
0.0
0.1
0.0
0.142857
0.285714
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.3
0.090909
0.333333
0.333333
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.230769
0.0
0.133333
0.133333
0.133333
0.0
0.076923
0.266667
0.25
0.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.2
0.2
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.0
0.0
0.333333
0.5
0.333333
0.333333
1.0
0.0
0.5
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
1.0
0.0
1.0
1.0
0.5
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.333333
0.666667
0.666667
0.0
0.25
0.75
0.75
0.2
0.4
0.4
0.0
0.166667
0.333333
0.5
0.142857
0.125
0.0
0.111111
0.125
0.0
0.111111
1.0
0.0
0.666667
0.4
0.285714
0.222222
0.181818
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.076923
0.214286
0.214286
0.2
0.25
0.0
0.0
0.0
0.25
0.25
0.0
0.294118
0.294118
0.105263
0.210526
0.210526
0.25
0.25
0.25
0.2
0.25
0.142857
0.071429
0.066667
0.0625
0.0
0.058824
0.0625
0.0
0.058824
0.5
0.0
0.333333
0.333333
0.0
0.0
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.2
0.166667
0.25
0.2
0.090909
0.153846
0.133333
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.2
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.2
0.2
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.285714
0.285714
0.0
0.0
0.0
0.285714
0.285714
0.222222
0.3
0.3
0.2
0.0
0.1
0.0
0.2
0.2
0.3
0.3
0.3
0.2
0.0
0.1
0.0
0.142857
0.285714
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.3
0.090909
0.333333
0.333333
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.230769
0.0
0.133333
0.133333
0.133333
0.0
0.076923
0.266667
0.25
0.0
0.0
1.0
0.5
0.333333
0.25
0.666667
0.666667
0.25
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.428571
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.333333
0.0
0.2
0.090909
0.0
0.333333
0.333333
0.0
0.0
0.428571
0.0
0.25
0.25
0.25
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.666667
0.25
0.25
0.25
0.0
0.0
0.25
0.2
0.2
0.285714
0.285714
0.0
0.0
0.0
0.142857
0.0
0.0
0.166667
0.166667
0.285714
0.285714
0.0
0.0
0.0
0.285714
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.0
0.142857
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
0.5
1.0
1.0
1.0
0.111111
0.111111
0.1
0.222222
0.222222
0.0
0.0
0.0
0.222222
0.0
0.1
0.222222
0.222222
0.0
0.0
0.0
0.222222
0.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.0
0.0
0.0
0.0
0.0
1.0
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.75
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.0
0.6
0.666667
0.666667
0.0
0.25
0.25
0.111111
1.0
1.0
0.333333
0.0
1.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.0
0.0
0.0
0.0
0.0
1.0
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.75
0.0
1.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.2
0.0
0.166667
0.285714
0.285714
0.0
0.125
0.0
0.111111
0.1
0.090909
0.153846
0.0
0.166667
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.076923
0.076923
0.0
0.133333
0.214286
0.0
0.076923
0.0
0.0
0.076923
0.076923
0.0
0.0
0.142857
0.0
0.0
0.166667
0.0
0.0
0.142857
0.0
0.0
0.166667
0.153846
0.076923
0.076923
0.142857
0.0
0.133333
0.133333
0.066667
0.066667
0.0
0.117647
0.1875
0.0625
0.0625
0.058824
0.058824
0.117647
0.0
0.153846
0.0
0.285714
1.0
0.5
0.333333
0.4
0.0
0.285714
0.0
0.25
0.5
0.555556
0.666667
0.285714
0.0
0.25
0.5
0.555556
0.666667
0.285714
0.0
0.4
0.0
0.285714
0.0
0.222222
0.181818
0.25
0.230769
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.35
0.380952
0.4
0.0
0.285714
0.222222
0.3
0.272727
0.153846
0.0
0.285714
0.153846
0.0
0.285714
0.266667
0.125
0.176471
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.1
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.157895
0.2
1.0
0.5
0.5
0.5
0.666667
0.666667
0.5
0.5
0.0
1.0
1.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.4
0.0
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.2
0.2
0.0
0.166667
0.2
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.0
0.666667
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.166667
0.142857
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.166667
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.4
0.333333
0.0
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.142857
0.2
0.0
0.166667
0.166667
0.0
0.0
0.25
0.0
0.0
0.4
0.333333
0.0
0.5
0.5
0.4
0.4
0.0
0.0
0.0
0.5
0.4
0.166667
0.0
0.285714
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.333333
0.0
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.5
0.5
0.4
0.0
0.0
0.666667
0.666667
0.0
0.0
0.4
0.0
0.0
0.666667
0.0
0.0
0.0
0.4
0.5
0.5
0.5
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
1.0
0.5
0.0
0.0
0.333333
0.5
0.333333
0.333333
0.0
1.0
1.0
0.0
0.0
0.0
0.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.333333
0.0
0.0
0.166667
0.0
0.142857
0.142857
0.142857
0.0
0.083333
0.285714
0.272727
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
0.0
1.0
0.0
0.5
0.25
0.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.5
0.5
0.333333
0.333333
0.25
0.25
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
1.0
0.0
1.0
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.5
0.25
0.5
0.25
0.0
0.333333
0.666667
0.666667
0.0
0.25
0.5
0.5
0.5
0.5
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.111111
0.0
0.111111
0.111111
0.0
0.111111
0.111111
0.0
0.181818
0.181818
0.25
0.25
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.142857
0.2
0.2
0.2
0.117647
0.117647
0.117647
0.142857
0.142857
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.125
0.125
0.176471
0.125
0.125
0.125
0.176471
0.125
0.142857
0.142857
0.2
0.2
0.2
0.2
0.25
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.666667
0.666667
0.5
0.0
0.25
0.4
0.0
0.333333
0.0
0.285714
0.0
0.75
0.75
0.4
0.666667
0.666667
0.0
0.0
0.0
0.5
0.5
0.666667
0.5
0.333333
0.0
0.8
0.833333
0.0
0.0
0.0
0.25
0.5
0.0
0.333333
0.0
1.0
0.5
1.0
1.0
1.0
0.111111
0.111111
0.1
0.222222
0.222222
0.0
0.0
0.0
0.222222
0.0
0.1
0.222222
0.222222
0.0
0.0
0.0
0.222222
0.0
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
1.0
0.5
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
0.0
0.0
0.75
0.75
0.833333
1.0
0.5
0.333333
0.25
0.2
0.166667
0.285714
1.0
0.5
0.5
0.0
0.666667
0.666667
0.0
0.0
1.0
0.0
0.5
0.142857
0.142857
0.125
0.111111
0.111111
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.111111
0.111111
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.111111
0.111111
0.1
0.1
0.090909
0.090909
0.333333
0.090909
0.090909
0.333333
0.090909
0.090909
0.333333
0.090909
0.090909
0.333333
0.1
0.1
0.1
0.1
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.1
0.1
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.142857
1.0
1.0
1.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.2
0.2
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.666667
1.0
1.0
0.25
0.0
0.333333
0.5
0.5
0.0
0.571429
0.0
0.222222
0.222222
0.0
0.5
0.0
0.545455
0.571429
0.5
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.5
1.0
1.0
1.0
1.0
1.0
0.666667
0.666667
0.5
0.0
0.25
0.4
0.0
0.333333
0.0
0.285714
0.0
0.75
0.75
0.4
0.666667
0.666667
0.0
0.0
0.0
0.5
0.5
0.666667
0.5
0.333333
0.0
0.8
0.833333
0.0
0.0
0.0
0.25
0.5
0.0
0.333333
0.0
0.0
1.0
0.666667
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.0
0.285714
0.0
0.142857
0.6
0.285714
0.125
0.375
0.375
0.375
0.375
0.111111
0.4
0.090909
0.153846
0.090909
0.090909
0.153846
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.133333
0.0625
0.0625
0.0625
0.117647
0.166667
0.0
0.0
0.142857
0.0
0.153846
0.25
0.0
0.076923
0.076923
0.0
0.071429
0.071429
0.071429
0.071429
0.0
0.0
0.0
0.066667
0.0
0.117647
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.05
0.05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.222222
0.0
0.0
0.1
0.1
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.0
0.875
0.888889
0.9
0.0
0.0
0.0
0.0
0.909091
0.0
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.0
0.125
0.125
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.75
0.833333
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.875
0.2
0.0
0.0
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.222222
0.0
0.0
0.7
0.272727
0.0
0.0
0.666667
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.222222
0.0
0.0
0.7
0.272727
0.0
0.0
0.666667
0.307692
0.0
0.0
0.642857
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.2
0.285714
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.25
0.25
0.0
0.25
0.0
0.25
0.4
0.4
0.166667
0.25
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.285714
0.0
0.0
0.285714
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.133333
0.0625
0.0
0.058824
0.0625
0.058824
0.0
0.055556
0.058824
0.105263
0.095238
0.086957
0.08
0.074074
0.068966
0.064516
0.060606
0.057143
0.028571
0.028571
0.057143
0.057143
0.028571
0.028571
0.027778
0.027778
0.054054
0.054054
0.081081
0.026316
0.026316
0.051282
0.025641
0.025641
0.051282
0.076923
0.025
0.025
0.04878
0.02381
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.046512
0.093023
0.093023
0.022727
0.022727
0.044444
0.088889
0.088889
0.021739
0.021739
0.042553
0.042553
0.021277
0.042553
0.021277
0.021277
0.042553
0.021277
0.042553
0.042553
0.042553
0.0
0.0625
0.0625
0.0625
0.020408
0.020408
0.020833
0.020833
0.041667
0.020833
0.041667
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.041667
0.020833
0.020833
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.04
0.04
0.04
0.0
0.058824
0.058824
0.058824
0.019231
0.019231
0.019608
0.019608
0.039216
0.019608
0.019608
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.039216
0.019608
0.039216
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.037736
0.037736
0.018868
0.037736
0.018868
0.018519
0.018519
0.036364
0.036364
0.018182
0.036364
0.018182
0.017857
0.017857
0.035088
0.035088
0.017544
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.0
0.017544
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.2
0.0
0.0
0.333333
0.0
0.428571
0.333333
0.2
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
1.0
0.5
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.111111
0.0
0.111111
0.111111
0.0
0.111111
0.111111
0.0
0.181818
0.181818
0.25
0.25
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.142857
0.2
0.2
0.2
0.117647
0.117647
0.117647
0.142857
0.142857
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.125
0.125
0.176471
0.125
0.125
0.125
0.176471
0.125
0.142857
0.142857
0.2
0.2
0.2
0.2
0.25
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
1.0
0.5
0.333333
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.0
0.25
0.25
0.0
0.2
0.0
0.0
0.090909
0.090909
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.142857
0.071429
0.0
0.0
0.076923
0.076923
0.076923
0.0
0.153846
0.076923
0.0
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.0
0.25
0.25
0.2
0.272727
0.333333
0.0
0.0
0.384615
0.0
0.0
0.153846
0.153846
0.0
0.142857
0.142857
0.285714
0.3125
0.125
0.0625
0.0
0.0
0.066667
0.285714
0.285714
0.0
0.0
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.071429
0.071429
0.0
0.0
0.0
0.166667
0.166667
0.727273
0.692308
0.692308
0.75
0.384615
0.083333
0.0
0.25
0.25
0.0
0.0
0.2
0.2
0.2
0.166667
0.230769
0.230769
0.307692
0.333333
0.066667
0.0
0.153846
0.153846
0.230769
0.230769
0.230769
0.307692
0.333333
0.066667
0.0
0.125
0.25
0.0
0.0
0.2
0.111111
0.111111
0.363636
0.583333
0.076923
0.375
0.375
0.0
0.0
0.25
0.0
0.2
0.2
0.4
0.454545
0.1
0.0
0.375
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.181818
0.0
0.0
0.153846
0.0
0.0
0.266667
0.133333
0.0
0.117647
0.117647
0.235294
0.294118
0.0625
0.133333
0.230769
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.0
0.181818
0.153846
0.0
0.0
0.133333
0.0
0.1875
0.0
0.0
0.0
0.125
0.0
0.111111
0.111111
0.222222
0.294118
0.0625
0.2
0.230769
0.111111
0.111111
0.363636
0.25
0.615385
0.214286
0.066667
0.272727
0.272727
0.0
0.0
0.153846
0.133333
0.0
0.0
0.117647
0.0
0.166667
0.0
0.0
0.1
0.0
0.190476
0.0
0.0
0.0
0.142857
0.0
0.086957
0.086957
0.173913
0.238095
0.05
0.210526
0.176471
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
1.0
0.5
0.333333
0.25
0.0
0.4
0.4
0.2
0.4
0.4
0.4
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.4
0.4
0.0
0.0
0.0
0.5
0.0
1.0
1.0
1.0
0.4
0.4
0.6
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
0.333333
0.5
0.5
0.5
0.2
0.2
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.25
0.25
0.2
0.0
0.0
0.333333
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
1.0
1.0
0.5
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
1.0
1.0
0.5
0.5
0.5
0.333333
0.142857
0.142857
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.333333
0.666667
0.666667
0.857143
0.875
0.875
0.875
0.2
0.363636
0.363636
0.461538
0.5
0.5
0.5
0.142857
0.125
0.142857
0.111111
0.125
0.142857
0.111111
0.5
0.5
0.5
0.333333
0.25
0.2
0.166667
0.076923
0.076923
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.076923
0.214286
0.214286
0.2
0.25
0.3125
0.375
0.625
0.235294
0.235294
0.388889
0.388889
0.388889
0.578947
0.65
0.65
0.666667
0.666667
0.666667
0.666667
0.25
0.214286
0.071429
0.066667
0.0625
0.066667
0.058824
0.0625
0.066667
0.058824
0.5
0.5
0.333333
0.333333
0.0
0.4
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.25
0.4
0.0
0.0
0.0
0.0
0.2
0.166667
0.25
0.2
0.090909
0.153846
0.133333
0.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
1.0
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.25
0.25
0.25
0.0
0.0
0.111111
0.0
0.3
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.5
0.333333
0.25
0.2
1.0
0.0
0.5
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
1.0
0.0
1.0
1.0
0.5
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.333333
0.666667
0.666667
0.0
0.25
0.75
0.75
0.2
0.4
0.4
0.0
0.166667
0.333333
0.5
0.142857
0.125
0.0
0.111111
0.125
0.0
0.111111
1.0
0.0
0.666667
0.4
0.285714
0.222222
0.181818
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.076923
0.214286
0.214286
0.2
0.25
0.0
0.0
0.0
0.25
0.25
0.0
0.294118
0.294118
0.105263
0.210526
0.210526
0.25
0.25
0.25
0.2
0.25
0.142857
0.071429
0.066667
0.0625
0.0
0.058824
0.0625
0.0
0.058824
0.5
0.0
0.333333
0.333333
0.0
0.0
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.2
0.166667
0.25
0.2
0.090909
0.153846
0.133333
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.25
0.4
1.0
0.5
0.5
0.666667
0.666667
0.0
0.0
1.0
0.0
0.0
0.666667
0.4
0.5
0.428571
0.5
0.444444
0.5
0.454545
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.043478
0.041667
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.666667
0.0
0.4
0.285714
0.285714
0.571429
0.571429
0.222222
0.222222
0.444444
0.444444
0.285714
0.375
0.285714
0.2
0.2
0.4
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.083333
0.0
0.375
0.444444
0.375
0.181818
0.181818
0.363636
0.363636
0.0
0.0
0.0
0.0
0.0
0.0
0.083333
0.0
0.0
0.076923
0.0
0.2
0.272727
0.2
0.25
0.25
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0
0.071429
0.0
0.272727
0.333333
0.272727
0.230769
0.230769
0.461538
0.461538
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.066667
0.0
0.0625
0.083333
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.5
0.25
0.5
0.25
0.0
0.333333
0.666667
0.666667
0.0
0.25
0.5
0.5
0.5
0.5
1.0
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
1.0
1.0
0.5
0.5
1.0
0.333333
0.333333
0.25
0.25
0.5
0.2
0.2
0.0
0.333333
0.333333
0.142857
0.142857
0.0
0.25
0.25
0.2
0.166667
0.333333
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
1.0
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.0
0.0
0.5
0.5
0.333333
0.0
0.5
0.5
0.2
0.0
0.166667
0.0
0.0
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.333333
0.333333
0.2
0.0
0.285714
0.428571
0.428571
0.125
0.0
0.444444
0.0
0.181818
0.25
0.384615
0.0
0.0
0.0
0.133333
0.1875
0.352941
0.352941
0.0
0.0
0.222222
0.0
0.181818
0.0
0.153846
0.214286
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.583333
0.583333
0.583333
0.333333
0.090909
0.090909
0.090909
0.166667
0.538462
0.538462
0.538462
0.384615
0.083333
0.083333
0.083333
0.076923
0.071429
0.133333
0.125
0.235294
0.277778
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.416667
0.416667
0.416667
0.333333
0.181818
0.0
0.181818
0.0
0.583333
0.583333
0.583333
0.416667
0.083333
0.076923
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.583333
0.583333
0.583333
0.333333
0.181818
0.0
0.181818
0.0
0.583333
0.583333
0.583333
0.416667
0.083333
0.076923
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.583333
0.090909
0.583333
0.0
0.166667
0.0
0.166667
0.0
0.538462
0.538462
0.538462
0.384615
0.076923
0.071429
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.583333
0.090909
0.583333
0.0
0.166667
0.0
0.166667
0.0
0.538462
0.538462
0.538462
0.384615
0.076923
0.071429
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.416667
0.416667
0.416667
0.333333
0.181818
0.0
0.181818
0.0
0.583333
0.583333
0.583333
0.416667
0.083333
0.076923
0.133333
0.125
0.235294
0.277778
0.315789
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
1.0
0.5
0.571429
0.5
1.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
1.0
1.0
0.125
1.0
0.25
0.266667
0.25
0.25
0.2
0.2
0.4
0.166667
0.166667
0.142857
0.142857
0.285714
0.125
0.125
0.222222
0.222222
0.222222
0.1
0.1
0.181818
0.181818
0.181818
0.153846
0.133333
0.266667
0.266667
0.3125
0.352941
0.388889
0.421053
0.05
0.533333
0.533333
0.117647
0.105263
0.05
0.05
0.0
0.105263
0.105263
0.0
0.105263
0.421053
0.3125
0.352941
0.388889
0.421053
0.05
0.533333
0.533333
0.117647
0.105263
0.05
0.05
0.0
0.105263
0.105263
0.0
0.105263
0.421053
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.133333
0.0625
0.0625
0.058824
0.058824
0.058824
0.058824
0.055556
0.055556
0.105263
0.095238
0.086957
0.08
0.074074
0.068966
0.064516
0.060606
0.057143
0.028571
0.028571
0.085714
0.085714
0.085714
0.085714
0.027778
0.027778
0.054054
0.081081
0.081081
0.026316
0.026316
0.051282
0.025641
0.025641
0.076923
0.076923
0.025
0.025
0.04878
0.02381
0.047619
0.047619
0.046512
0.047619
0.047619
0.046512
0.047619
0.047619
0.046512
0.046512
0.093023
0.093023
0.022727
0.022727
0.044444
0.088889
0.088889
0.021739
0.021739
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.083333
0.0625
0.0625
0.0625
0.020408
0.020408
0.020833
0.020833
0.041667
0.041667
0.041667
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.041667
0.041667
0.0625
0.0625
0.0625
0.0625
0.020408
0.020408
0.04
0.04
0.04
0.04
0.078431
0.058824
0.058824
0.058824
0.019231
0.019231
0.019608
0.019608
0.039216
0.039216
0.058824
0.058824
0.058824
0.058824
0.019231
0.019231
0.037736
0.039216
0.039216
0.039216
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.037736
0.037736
0.037736
0.037736
0.037736
0.018519
0.018519
0.036364
0.036364
0.036364
0.036364
0.036364
0.017857
0.017857
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.0
0.017544
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.0
0.8
0.0
0.0
0.0
1.0
0.666667
1.0
1.0
0.25
0.8
0.833333
1.0
1.0
0.0
1.0
0.0
0.222222
0.222222
0.0
0.8
0.0
0.818182
1.0
0.5
0.25
0.8
1.0
1.0
0.0
0.166667
0.166667
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.5
0.333333
0.25
0.4
0.4
0.2
0.4
0.4
0.4
1.0
0.5
1.0
1.0
0.333333
1.0
1.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.0
0.0
0.5
0.5
0.333333
0.0
0.5
0.5
0.2
0.0
0.166667
0.0
0.0
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.333333
0.333333
0.2
0.0
0.285714
0.428571
0.428571
0.125
0.0
0.444444
0.0
0.181818
0.25
0.384615
0.0
0.0
0.0
0.133333
0.1875
0.352941
0.352941
0.0
0.0
0.222222
0.0
0.181818
0.0
0.153846
0.214286
1.0
1.0
1.0
0.0
1.0
0.5
0.625
0.625
0.625
0.666667
0.666667
0.666667
0.454545
0.454545
0.454545
0.5
0.5
0.5
0.571429
0.5
0.571429
0.571429
0.625
0.666667
0.0
0.571429
0.571429
0.625
0.666667
0.0
0.0
0.142857
0.142857
0.222222
0.3
0.363636
0.0
0.125
0.125
0.2
0.272727
0.333333
0.2
0.0
0.142857
0.142857
0.222222
0.3
0.363636
0.0
0.125
0.125
0.2
0.272727
0.333333
0.2
0.25
0.4
0.0
0.166667
0.285714
0.285714
0.285714
0.076923
0.076923
0.076923
0.071429
0.133333
0.117647
0.0
0.105263
0.05
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.142857
0.181818
0.181818
0.181818
0.130435
0.166667
0.166667
0.166667
0.0
0.076923
0.076923
0.076923
0.0
0.0
0.037037
0.037037
0.038462
0.0
0.148148
0.185185
0.185185
0.185185
0.148148
0.166667
0.090909
0.090909
0.090909
0.043478
0.086957
0.086957
0.086957
0.043478
0.043478
0.043478
0.043478
0.083333
0.083333
0.12
0.153846
0.185185
0.083333
0.083333
0.12
0.153846
0.185185
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.0
0.142857
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.0
0.0
0.0
0.5
0.0
0.25
0.4
0.4
0.0
0.0
0.0
0.4
0.0
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
1.0
0.5
0.5
0.333333
0.333333
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
1.0
1.0
0.666667
0.666667
0.0
0.25
0.25
0.666667
0.666667
0.0
0.25
0.25
0.666667
0.666667
0.0
0.25
0.25
0.666667
0.666667
0.0
0.25
0.25
1.0
0.5
1.0
1.0
0.333333
1.0
1.0
1.0
1.0
1.0
1.0
0.666667
0.75
0.75
0.2
0.166667
0.8
0.8
0.0
0.0
0.8
0.833333
0.857143
0.0
0.0
0.0
0.875
0.888889
0.0
0.9
0.8
0.833333
0.833333
0.833333
0.142857
0.125
0.75
0.875
0.875
0.0
0.0
0.875
0.0
0.0
0.888889
0.9
0.0
0.166667
0.0
0.769231
0.785714
0.8
0.0
0.166667
0.684211
0.7
0.7
0.7
0.714286
0.857143
0.875
0.875
0.875
0.111111
0.1
0.090909
0.727273
0.818182
0.818182
0.0
0.0
0.818182
0.0
0.0
0.833333
0.846154
0.0
0.133333
0.0
0.75
0.764706
0.777778
0.0
0.157895
0.05
0.75
0.761905
0.772727
0.818182
0.818182
0.0
0.0
0.818182
0.826087
0.833333
0.84
0.846154
0.0
0.0
0.0
0.851852
0.857143
0.862069
0.866667
0.0
0.090909
0.142857
0.75
0.756757
0.763158
0.763158
0.763158
0.769231
1.0
0.5
0.333333
0.25
0.2
0.0
0.285714
0.285714
0.285714
0.0
0.0
0.0
0.125
0.0
0.0
0.111111
0.222222
0.111111
0.222222
0.2
0.0
0.0
0.0
0.1
0.0
0.2
0.2
0.2
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.125
0.0
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.25
0.4
1.0
1.0
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.0
0.0
0.5
0.5
0.333333
0.0
0.5
0.5
0.2
0.5
0.5
0.5
0.25
0.4
0.454545
0.384615
0.785714
0.8
0.571429
0.666667
0.7
0.166667
0.769231
0.785714
0.571429
0.222222
0.3
0.363636
0.272727
0.2
0.0
0.285714
0.428571
0.428571
0.125
0.2
0.363636
0.583333
0.615385
0.642857
0.666667
0.166667
0.210526
0.25
0.285714
0.318182
0.478261
0.478261
0.3
0.363636
0.416667
0.461538
0.5
0.125
0.176471
0.222222
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.5
1.0
1.0
1.0
1.0
0.0
0.0
1.0
0.0
0.0
0.333333
1.0
1.0
0.0
1.0
0.0
1.0
0.5
0.333333
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.0
0.25
0.25
1.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.25
0.25
0.25
0.25
0.25
0.25
0.4
0.5
0.5
0.5
0.285714
0.375
0.375
0.375
0.0
0.0
0.111111
0.111111
0.0
0.0
0.1
0.0
0.1
0.0
0.0
0.222222
0.222222
0.222222
0.333333
0.375
0.5
0.5
0.5
0.2
0.0
0.2
0.2
0.2
0.2
0.2
0.2
0.333333
0.333333
0.142857
0.0
0.0
0.333333
0.333333
0.142857
0.0
0.0
0.0
0.0
1.0
0.5
1.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.0
0.0
0.5
0.5
0.333333
0.0
0.5
0.5
0.2
0.5
0.5
0.5
0.25
0.4
0.454545
0.384615
0.785714
0.8
0.571429
0.666667
0.7
0.166667
0.769231
0.785714
0.571429
0.222222
0.3
0.363636
0.272727
0.2
0.0
0.285714
0.428571
0.428571
0.125
0.2
0.363636
0.583333
0.615385
0.642857
0.666667
0.166667
0.210526
0.25
0.285714
0.318182
0.478261
0.478261
0.3
0.363636
0.416667
0.461538
0.5
0.125
0.176471
0.222222
0.0
1.0
0.5
0.5
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.5
0.0
0.25
0.0
0.125
0.5
0.25
0.111111
0.333333
0.333333
0.333333
0.333333
0.1
0.125
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.142857
0.2
0.0
0.0
0.181818
0.0
0.2
0.0
0.0
1.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.285714
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.0
0.333333
0.0
0.0
0.5
0.6
0.6
0.0
0.285714
0.285714
0.428571
0.6
0.666667
0.666667
0.714286
0.0
0.0
1.0
0.666667
0.0
0.25
0.5
0.5
0.0
0.5
0.0
0.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.666667
0.666667
0.25
0.25
0.75
0.5
0.25
0.75
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
1.0
1.0
1.0
0.5
0.333333
0.428571
0.428571
0.0
0.222222
0.0
0.25
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.0
1.0
0.5
0.0
1.0
0.5
0.0
1.0
0.333333
0.25
0.333333
0.428571
0.222222
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.666667
0.5
0.333333
0.4
0.333333
0.25
0.0
0.333333
0.25
0.0
0.2
0.2
0.0
0.166667
0.166667
0.142857
0.333333
1.0
0.0
0.666667
0.4
0.285714
1.0
0.0
0.666667
0.0
0.0
0.25
0.5
0.333333
0.333333
0.25
0.4
0.0
0.666667
1.0
0.0
0.666667
0.666667
0.75
0.75
0.0
0.333333
0.0
0.5
0.6
0.5
0.0
0.166667
0.2
0.166667
0.166667
0.142857
0.25
0.0
0.4
1.0
0.0
0.666667
0.4
0.285714
1.0
0.666667
0.75
0.75
0.75
0.8
0.4
0.8
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.25
0.2
0.4
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.666667
0.75
0.0
0.2
0.2
0.0
0.0
0.166667
0.166667
0.2
0.166667
0.25
0.222222
0.181818
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.090909
0.272727
0.181818
0.272727
0.0
0.125
0.111111
0.1
0.0
1.0
1.0
1.0
0.25
0.25
0.0
0.2
0.2
0.285714
0.25
0.2
0.0
0.2
0.8
0.8
0.0
0.0
0.0
0.2
1.0
1.0
1.0
1.0
0.0
0.0
0.25
0.4
0.2
0.4
0.166667
0.285714
0.222222
0.181818
0.25
0.2
1.0
0.0
0.5
0.0
0.0
0.0
0.333333
0.333333
0.0
0.25
0.25
0.0
0.111111
0.111111
0.181818
0.25
0.142857
0.0
0.222222
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.076923
0.076923
0.0
0.0
0.25
0.25
0.076923
0.076923
0.071429
0.142857
0.2
0.066667
0.2
0.0625
0.0625
0.294118
0.0
0.166667
0.166667
0.0
0.052632
0.052632
0.095238
0.181818
0.083333
0.0
0.157895
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1875
0.176471
0.0
0.0
0.105263
0.0
0.0
0.0
0.095238
0.095238
0.047619
0.238095
0.142857
0.142857
0.05
0.047619
0.086957
0.08
0.074074
0.047619
0.238095
0.181818
0.0
0.045455
0.086957
0.125
0.125
0.0
0.04
0.0
0.125
0.428571
0.428571
0.142857
0.142857
0.428571
0.125
0.5
0.2
0.166667
0.142857
0.125
1.0
0.5
0.333333
0.142857
0.285714
0.375
0.375
0.0
0.2
0.0
0.222222
0.1
0.0
0.090909
0.1
1.0
1.0
1.0
1.0
0.0
0.4
0.0
0.5
0.5
0.6
0.333333
0.25
0.333333
0.166667
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
0.0
0.0
1.0
0.5
0.5
0.5
0.333333
0.666667
0.666667
0.25
0.2
0.2
0.4
0.666667
0.0
0.0
1.0
1.0
1.0
0.5
1.0
1.0
0.5
1.0
1.0
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.0
0.0
0.0
0.0
0.5
0.5
0.5
0.6
0.6
0.0
0.0
0.2
0.4
0.75
1.0
0.5
0.333333
0.0
0.0
0.0
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.0
0.25
0.25
1.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.25
0.25
0.25
0.25
0.25
0.25
0.4
0.5
0.5
0.5
0.285714
0.375
0.375
0.375
0.0
0.0
0.111111
0.111111
0.0
0.0
0.1
0.0
0.1
0.0
0.0
0.222222
0.222222
0.222222
0.333333
0.375
0.5
0.5
0.5
0.2
0.0
0.2
0.2
0.2
0.2
0.2
0.2
0.333333
0.333333
0.142857
0.0
0.0
0.333333
0.333333
0.142857
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.666667
0.25
0.0
0.4
0.0
0.0
0.0
0.166667
0.0
0.0
0.076923
0.071429
0.071429
0.0
0.0
0.071429
0.25
0.25
0.0
0.4
0.0
0.0
0.0
0.0
0.272727
1.0
0.666667
0.4
0.5
0.428571
0.5
0.444444
0.5
0.454545
0.5
0.461538
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.043478
0.041667
0.04
0.038462
0.037037
0.0
0.0
0.0
0.275862
0.5
0.516129
0.0
0.0
0.0
0.060606
0.0
0.5
0.514286
0.527778
0.0
0.0
0.0
0.0
0.540541
0.552632
0.564103
0.0
0.0
0.0
0.0
0.575
0.585366
0.595238
0.0
0.0
0.0
0.0
0.604651
0.065217
0.638298
0.645833
0.653061
0.666667
0.673077
0.679245
0.685185
0.696429
0.701754
0.706897
0.711864
0.716667
0.721311
0.725806
0.730159
0.734375
0.738462
0.742424
0.746269
0.75
0.753623
0.757143
0.760563
0.763889
0.0
0.0
1.0
0.5
1.0
1.0
1.0
1.0
0.0
1.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.2
0.0
0.166667
0.285714
0.285714
0.0
0.125
0.0
0.111111
0.1
0.090909
0.153846
0.0
0.166667
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.076923
0.076923
0.0
0.133333
0.214286
0.0
0.076923
0.0
0.0
0.076923
0.076923
0.0
0.0
0.142857
0.0
0.0
0.166667
0.0
0.0
0.142857
0.0
0.0
0.166667
0.153846
0.076923
0.076923
0.142857
0.0
0.133333
0.133333
0.066667
0.066667
0.0
0.117647
0.1875
0.0625
0.0625
0.058824
0.058824
0.117647
0.0
0.153846
0.0
0.285714
0.0
1.0
0.5
0.2
0.0
0.166667
0.0
0.285714
0.285714
0.0
0.285714
0.375
0.375
0.111111
0.0
0.2
0.2
0.2
0.111111
0.444444
0.222222
0.444444
0.5
0.0
0.272727
0.272727
0.583333
0.333333
0.125
0.25
0.25
0.111111
0.1
0.090909
0.083333
0.230769
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.214286
0.214286
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.214286
0.066667
0.125
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0625
0.0
0.176471
0.176471
0.176471
0.0
0.055556
0.055556
0.055556
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.0
0.125
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.5
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
0.0
1.0
1.0
1.0
0.0
0.4
0.666667
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.5
0.333333
0.333333
0.25
0.25
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.2
0.2
0.2
0.333333
0.333333
0.0
0.0
0.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.0
0.25
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.5
0.166667
0.333333
0.333333
0.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
1.0
1.0
1.0
0.0
0.666667
0.0
0.4
0.0
0.285714
0.222222
0.0
0.0
0.181818
0.0
0.0
0.0
0.153846
0.0
0.0
0.0
0.5
0.333333
0.0
0.25
0.6
0.6
0.0
0.0
0.0
0.375
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.214286
0.266667
0.25
0.529412
0.222222
0.736842
0.789474
0.789474
0.157895
0.789474
0.789474
0.789474
0.157895
1.0
1.0
1.0
0.0
0.666667
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.666667
0.4
0.285714
0.222222
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.181818
0.090909
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.25
0.25
0.166667
0.0
0.083333
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.25
0.25
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.0
0.181818
0.181818
0.272727
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.125
0.25
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.090909
0.333333
0.333333
0.0
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.1
0.0
0.333333
1.0
0.5
1.0
0.5
1.0
1.0
1.0
1.0
1.0
0.0
0.666667
0.0
1.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.2
0.0
0.0
0.333333
0.0
0.428571
0.333333
0.2
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
1.0
0.5
0.666667
0.0
0.666667
0.5
0.75
0.75
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.0
0.066667
0.066667
0.0
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.090909
0.090909
0.0
0.083333
0.0
0.083333
0.083333
0.0
0.142857
0.125
0.083333
0.0
0.0
0.0
0.0
0.0
0.066667
0.0
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.0
0.0
0.117647
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.0
0.0
0.058824
0.0
0.0
0.0625
0.0
0.0
0.0
0.066667
0.0
0.0625
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
1.0
0.0
0.5
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.0
0.333333
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.111111
0.111111
0.111111
0.111111
0.111111
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.25
0.166667
0.307692
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.181818
0.0
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.090909
0.090909
0.1
0.1
0.090909
0.090909
0.181818
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.5
0.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.666667
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.0
0.0
0.0
0.5
0.0
0.25
0.4
0.4
0.0
0.0
0.0
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
0.0
1.0
0.666667
0.75
0.2
0.4
0.4
0.0
0.4
1.0
1.0
0.5
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
1.0
1.0
0.5
0.5
0.5
0.333333
0.142857
0.142857
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.2
0.25
0.4
0.4
0.333333
0.666667
0.666667
0.857143
0.875
0.875
0.875
0.2
0.363636
0.363636
0.461538
0.5
0.5
0.5
0.142857
0.125
0.142857
0.111111
0.125
0.142857
0.111111
0.5
0.5
0.5
0.333333
0.25
0.2
0.166667
0.076923
0.076923
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.090909
0.166667
0.166667
0.083333
0.076923
0.214286
0.214286
0.2
0.25
0.3125
0.375
0.625
0.235294
0.235294
0.388889
0.388889
0.388889
0.578947
0.65
0.65
0.666667
0.666667
0.666667
0.666667
0.25
0.214286
0.071429
0.066667
0.0625
0.066667
0.058824
0.0625
0.066667
0.058824
0.5
0.5
0.333333
0.333333
0.0
0.4
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.4
0.25
0.25
0.4
0.0
0.0
0.0
0.0
0.2
0.166667
0.25
0.2
0.090909
0.153846
0.133333
1.0
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
0.25
0.0
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.5
0.25
0.5
0.25
0.0
0.333333
0.666667
0.666667
0.0
0.25
0.5
0.5
0.5
0.5
1.0
1.0
1.0
1.0
0.0
0.125
0.125
0.222222
0.0
0.0
0.2
0.2
0.285714
0.285714
0.0
0.0
0.142857
0.4
0.5
0.5
0.6
0.6
0.285714
0.285714
0.5
0.6
0.6
0.666667
0.0
0.0
0.25
0.0
0.0
0.0
0.5
1.0
0.333333
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.0
0.666667
0.666667
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.0
0.8
0.0
0.0
0.0
1.0
0.0
0.5
1.0
1.0
0.0
1.0
0.0
0.0
0.0
0.5
1.0
0.0
0.0
0.0
0.3
0.0
0.0
0.0
0.230769
0.0
0.6
0.0
0.0
0.166667
0.0
0.0
0.142857
0.590909
0.0
0.0
0.12
0.0
0.0
0.107143
0.0
0.0
0.096774
0.53125
0.0
0.0
0.085714
0.0
0.513514
0.0
0.0
0.075
0.0
0.0
0.0
0.069767
0.0
0.0
0.0
0.065217
0.489362
0.0
0.0
0.510204
0.0
0.0
0.0
0.529412
0.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.6
1.0
0.5
0.333333
0.25
0.0
0.4
0.4
0.2
0.4
0.4
0.4
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
1.0
1.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.0
0.142857
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.2
0.2
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
1.0
1.0
1.0
1.0
0.5
0.0
0.333333
0.5
0.666667
1.0
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.666667
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.5
1.0
1.0
0.5
0.333333
1.0
0.5
0.333333
0.75
1.0
0.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.333333
0.333333
0.0
0.0
0.5
0.6
0.6
0.0
0.285714
0.285714
0.428571
0.6
0.666667
0.666667
0.714286
0.0
1.0
0.0
0.5
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
1.0
0.0
1.0
1.0
0.5
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.333333
0.666667
0.666667
0.0
0.25
0.75
0.75
0.2
0.4
0.4
0.0
0.166667
0.333333
0.5
0.142857
0.125
0.0
0.111111
0.125
0.0
0.111111
1.0
0.0
0.666667
0.4
0.285714
0.222222
0.181818
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.076923
0.214286
0.214286
0.2
0.25
0.0
0.0
0.0
0.25
0.25
0.0
0.294118
0.294118
0.105263
0.210526
0.210526
0.25
0.25
0.25
0.2
0.25
0.142857
0.071429
0.066667
0.0625
0.0
0.058824
0.0625
0.0
0.058824
0.5
0.0
0.333333
0.333333
0.0
0.0
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.2
0.166667
0.25
0.2
0.090909
0.153846
0.133333
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
0.25
0.0
1.0
0.666667
0.666667
0.5
0.0
0.25
0.4
0.0
0.333333
0.0
0.285714
0.0
0.75
0.75
0.4
0.666667
0.666667
0.0
0.0
0.0
0.5
0.5
0.666667
0.5
0.333333
0.0
0.8
0.833333
0.0
0.0
0.0
0.25
0.5
0.0
0.333333
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.2
0.2
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.2
0.0
0.0
0.333333
0.0
0.428571
0.333333
0.2
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
1.0
0.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.052632
0.0
0.0
0.05
0.0
0.05
0.05
0.0
0.090909
0.083333
0.05
0.0
0.0
0.0
0.0
0.0
0.043478
0.083333
0.0
0.0
0.0
0.0
0.045455
0.043478
0.083333
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.0
0.0
0.086957
0.0
0.0
0.045455
0.043478
0.041667
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.041667
0.0
0.0
0.0
0.0
0.045455
0.043478
0.0
0.0
0.043478
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.041667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.666667
0.666667
0.25
0.25
0.75
0.5
0.25
0.75
1.0
1.0
0.2
0.25
0.25
0.0
0.25
0.2
0.2
0.333333
0.166667
0.2
0.2
0.0
0.0
1.0
0.5
0.5
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.5
0.0
0.25
0.0
0.125
0.5
0.25
0.111111
0.333333
0.333333
0.333333
0.333333
0.1
0.125
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.142857
0.2
0.0
0.0
0.181818
0.0
0.2
0.0
1.0
0.0
0.0
0.0
0.0
0.5
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
0.0
0.0
1.0
0.0
0.666667
0.0
0.4
0.285714
0.285714
0.571429
0.571429
0.222222
0.222222
0.444444
0.444444
0.285714
0.375
0.285714
0.2
0.2
0.4
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.083333
0.0
0.375
0.444444
0.375
0.181818
0.181818
0.363636
0.363636
0.0
0.0
0.0
0.0
0.0
0.0
0.083333
0.0
0.0
0.076923
0.0
0.2
0.272727
0.2
0.25
0.25
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0
0.071429
0.0
0.272727
0.333333
0.272727
0.230769
0.230769
0.461538
0.461538
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.066667
0.0
0.0625
0.083333
0.0
0.0
1.0
1.0
1.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.0
0.1
0.1
0.0
0.1
0.1
0.1
0.181818
0.0
0.083333
0.083333
0.0
0.090909
0.090909
0.090909
0.083333
0.076923
0.142857
0.133333
0.1875
0.176471
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
1.0
1.0
1.0
1.0
1.0
1.0
0.333333
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.0
0.222222
0.0
0.0
0.1
0.1
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.875
0.888889
0.9
0.0
0.0
0.909091
0.0
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.0
0.125
0.125
0.2
0.0
1.0
1.0
0.75
0.833333
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.875
0.0
0.0
0.2
0.0
0.0
0.333333
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.222222
0.7
0.0
0.0
0.166667
0.384615
0.571429
0.0
0.0
0.4375
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.222222
0.7
0.0
0.0
0.166667
0.384615
0.571429
0.0
0.0
0.125
0.470588
0.5
0.0
0.0
0.5
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.2
0.0
0.0
0.333333
0.0
0.428571
0.333333
0.2
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.2
0.0
0.166667
0.0
0.285714
0.285714
0.0
0.285714
0.375
0.375
0.111111
0.0
0.2
0.2
0.2
0.111111
0.444444
0.222222
0.444444
0.5
0.0
0.272727
0.272727
0.583333
0.333333
0.125
0.25
0.25
0.111111
0.1
0.090909
0.083333
0.230769
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.214286
0.214286
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.214286
0.066667
0.125
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0625
0.0
0.176471
0.176471
0.176471
0.0
0.055556
0.055556
0.055556
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.0
0.125
0.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.0
0.0
1.0
0.0
0.5
0.333333
1.0
1.0
1.0
0.0
1.0
0.25
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.0
1.0
0.5
0.333333
0.25
0.666667
0.666667
0.25
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.428571
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.333333
0.0
0.2
0.090909
0.0
0.333333
0.333333
0.0
0.0
0.428571
0.0
0.25
0.25
0.25
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.666667
0.25
0.25
0.25
0.0
0.0
0.25
0.2
0.2
0.285714
0.285714
0.0
0.0
0.0
0.142857
0.0
0.0
0.166667
0.166667
0.285714
0.285714
0.0
0.0
0.0
0.285714
0.0
1.0
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.285714
0.285714
0.714286
1.0
0.0
0.0
1.0
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
0.0
1.0
0.666667
0.75
0.2
0.4
0.4
0.0
0.4
1.0
0.5
0.0
0.0
0.333333
0.5
0.333333
0.333333
0.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.0
0.333333
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.111111
0.111111
0.111111
0.111111
0.111111
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.25
0.166667
0.307692
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.181818
0.0
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.090909
0.090909
0.1
0.1
0.090909
0.090909
0.181818
0.0
1.0
1.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.166667
0.714286
0.125
0.25
0.25
0.0
0.111111
0.111111
0.1
0.090909
0.083333
0.142857
0.0
0.153846
0.153846
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.071429
0.071429
0.071429
0.25
0.125
0.2
0.117647
0.071429
0.071429
0.125
0.0625
0.0625
0.0
0.222222
0.105263
0.0
0.166667
0.111111
0.0
0.222222
0.105263
0.0
0.166667
0.111111
0.125
0.071429
0.071429
0.133333
0.235294
0.111111
0.111111
0.055556
0.055556
0.368421
0.263158
0.333333
0.055556
0.055556
0.052632
0.052632
0.105263
0.095238
0.142857
0.0
0.25
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.142857
0.5
0.0
0.571429
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.0
0.0
0.142857
0.5
0.0
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.25
0.25
0.5
0.25
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.125
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.181818
0.125
0.125
0.0
0.2
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.0
0.6
0.666667
0.666667
0.0
0.25
0.25
0.111111
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.2
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.2
0.2
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.285714
0.285714
0.0
0.0
0.0
0.285714
0.285714
0.222222
0.3
0.3
0.2
0.0
0.1
0.0
0.2
0.2
0.3
0.3
0.3
0.2
0.0
0.1
0.0
0.142857
0.285714
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.3
0.090909
0.333333
0.333333
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.230769
0.0
0.133333
0.133333
0.133333
0.0
0.076923
0.266667
0.25
1.0
0.5
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.285714
0.285714
0.285714
0.0
0.0
0.0
0.125
0.0
0.0
0.111111
0.222222
0.111111
0.222222
0.2
0.0
0.0
0.0
0.1
0.0
0.2
0.2
0.2
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.125
0.0
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.142857
0.5
0.0
0.571429
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.0
0.0
0.142857
0.5
0.0
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.25
0.25
0.5
0.25
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.125
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.181818
0.125
0.125
0.0
0.2
0.0
0.0
1.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.5
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.6
0.5
0.285714
0.0
0.0
0.0
0.125
0.0
0.6
0.666667
0.6
0.25
0.0
0.0
0.0
0.111111
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.133333
0.0625
0.0
0.058824
0.0625
0.058824
0.0
0.055556
0.058824
0.105263
0.095238
0.086957
0.08
0.074074
0.068966
0.064516
0.060606
0.057143
0.028571
0.028571
0.057143
0.057143
0.028571
0.028571
0.027778
0.027778
0.054054
0.054054
0.081081
0.026316
0.026316
0.051282
0.025641
0.025641
0.051282
0.076923
0.025
0.025
0.04878
0.02381
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.046512
0.093023
0.093023
0.022727
0.022727
0.044444
0.088889
0.088889
0.021739
0.021739
0.042553
0.042553
0.021277
0.042553
0.021277
0.021277
0.042553
0.021277
0.042553
0.042553
0.042553
0.0
0.0625
0.0625
0.0625
0.020408
0.020408
0.020833
0.020833
0.041667
0.020833
0.041667
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.041667
0.020833
0.020833
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.04
0.04
0.04
0.0
0.058824
0.058824
0.058824
0.019231
0.019231
0.019608
0.019608
0.039216
0.019608
0.019608
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.039216
0.019608
0.039216
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.037736
0.037736
0.018868
0.037736
0.018868
0.018519
0.018519
0.036364
0.036364
0.018182
0.036364
0.018182
0.017857
0.017857
0.035088
0.035088
0.017544
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.0
0.017544
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.052632
0.0
0.0
0.05
0.0
0.05
0.05
0.0
0.090909
0.083333
0.05
0.0
0.0
0.0
0.0
0.0
0.043478
0.083333
0.0
0.0
0.0
0.0
0.045455
0.043478
0.083333
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.0
0.0
0.086957
0.0
0.0
0.045455
0.043478
0.041667
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.041667
0.0
0.0
0.0
0.0
0.045455
0.043478
0.0
0.0
0.043478
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.041667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.6
0.0
0.285714
0.0
0.222222
0.0
0.0
0.1
0.3
0.0
0.166667
0.0
0.076923
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.0
0.071429
0.0
0.071429
0.0
0.0
0.0
0.071429
0.0
0.0
0.071429
0.0
0.0
0.071429
0.125
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.0
0.066667
0.0
0.0
0.0
0.066667
0.117647
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.0
0.0
0.1875
0.0
0.0
0.0
0.0
0.235294
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.066667
0.25
0.4375
0.4375
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.26087
0.0
0.08
0.0
0.0
0.038462
0.24
0.0
0.074074
0.0
0.035714
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.413793
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.133333
0.0625
0.0625
0.058824
0.058824
0.058824
0.058824
0.055556
0.055556
0.105263
0.095238
0.086957
0.08
0.074074
0.068966
0.064516
0.060606
0.057143
0.028571
0.028571
0.085714
0.085714
0.085714
0.085714
0.027778
0.027778
0.054054
0.081081
0.081081
0.026316
0.026316
0.051282
0.025641
0.025641
0.076923
0.076923
0.025
0.025
0.04878
0.02381
0.047619
0.047619
0.046512
0.047619
0.047619
0.046512
0.047619
0.047619
0.046512
0.046512
0.093023
0.093023
0.022727
0.022727
0.044444
0.088889
0.088889
0.021739
0.021739
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.042553
0.083333
0.0625
0.0625
0.0625
0.020408
0.020408
0.020833
0.020833
0.041667
0.041667
0.041667
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.041667
0.041667
0.0625
0.0625
0.0625
0.0625
0.020408
0.020408
0.04
0.04
0.04
0.04
0.078431
0.058824
0.058824
0.058824
0.019231
0.019231
0.019608
0.019608
0.039216
0.039216
0.058824
0.058824
0.058824
0.058824
0.019231
0.019231
0.037736
0.039216
0.039216
0.039216
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.037736
0.037736
0.037736
0.037736
0.037736
0.018519
0.018519
0.036364
0.036364
0.036364
0.036364
0.036364
0.017857
0.017857
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.035088
0.0
0.017544
1.0
1.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
1.0
0.0
0.666667
0.0
1.0
0.0
1.0
1.0
0.0
0.5
0.5
0.333333
0.333333
0.0
0.25
0.25
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
0.2
0.2
0.4
0.4
0.0
0.166667
0.166667
0.0
0.285714
0.285714
0.285714
0.285714
0.285714
0.0
1.0
1.0
0.0
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.0
0.0
0.5
0.5
0.333333
0.0
0.5
0.5
0.2
0.0
0.166667
0.0
0.0
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.333333
0.333333
0.2
0.0
0.285714
0.428571
0.428571
0.125
0.0
0.444444
0.0
0.181818
0.25
0.384615
0.0
0.0
0.0
0.133333
0.1875
0.352941
0.352941
0.0
0.0
0.222222
0.0
0.181818
0.0
0.153846
0.214286
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.0
0.0
0.0
0.333333
0.5
0.5
0.5
0.2
0.2
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.25
0.25
0.2
0.0
0.0
0.333333
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
1.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.0
0.0
0.333333
0.5
0.5
0.5
0.2
0.2
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.25
0.25
0.2
0.0
0.0
0.333333
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
1.0
0.5
0.5
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.285714
0.444444
0.5
0.727273
0.153846
0.0
0.0
0.0
0.0
0.285714
0.444444
0.142857
0.142857
0.375
0.444444
0.5
0.0
0.1
0.375
0.2
0.090909
0.272727
0.272727
0.272727
0.272727
0.083333
0.125
0.125
0.2
0.0
0.0
0.166667
0.0
0.2
0.25
0.294118
0.368421
0.4
0.428571
0.428571
0.428571
0.428571
0.136364
0.0
0.0
0.095238
0.0
0.1
1.0
1.0
1.0
1.0
0.0
0.125
0.125
0.222222
0.0
0.0
0.2
0.2
0.285714
0.285714
0.0
0.0
0.142857
0.4
0.5
0.5
0.6
0.6
0.285714
0.285714
0.5
0.6
0.6
0.666667
0.0
0.0
0.25
0.0
0.0
0.0
0.5
1.0
1.0
1.0
0.5
0.5
0.666667
0.0
0.0
1.0
0.5
0.5
0.5
0.0
0.75
0.333333
0.0
0.333333
0.1
0.1
0.1
0.1
0.166667
0.230769
0.230769
0.4
0.545455
0.5
0.5
0.5
0.5
0.0
0.538462
0.538462
0.285714
0.4
0.375
0.375
0.375
0.375
0.0
0.411765
0.411765
0.4
0.545455
1.0
0.5
0.0
0.5
0.0
0.333333
0.25
0.4
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.052632
0.0
0.0
0.05
0.0
0.05
0.05
0.0
0.090909
0.083333
0.05
0.0
0.0
0.0
0.0
0.0
0.043478
0.083333
0.0
0.0
0.0
0.0
0.045455
0.043478
0.083333
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.0
0.0
0.086957
0.0
0.0
0.045455
0.043478
0.041667
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.041667
0.0
0.0
0.0
0.0
0.045455
0.043478
0.0
0.0
0.043478
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.041667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
1.0
0.0
0.0
0.333333
1.0
1.0
0.0
1.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.285714
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.2
0.285714
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.25
0.25
0.0
0.25
0.0
0.25
0.4
0.4
0.166667
0.25
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.285714
0.0
0.0
0.285714
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.0
0.0
0.25
0.0
0.5
0.5
0.25
0.5
0.25
0.0
1.0
0.0
0.0
0.0
1.0
1.0
1.0
0.25
0.25
0.75
0.75
0.75
0.25
0.25
0.25
0.0
0.0
1.0
0.0
1.0
0.5
0.666667
0.0
0.666667
0.5
0.75
0.75
1.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.285714
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.333333
0.0
1.0
1.0
1.0
0.0
0.333333
1.0
0.333333
1.0
1.0
1.0
1.0
0.5
0.5
0.0
0.0
0.0
1.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.5
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.6
0.5
0.285714
0.0
0.0
0.0
0.125
0.0
0.6
0.666667
0.6
0.25
0.0
0.0
0.0
0.111111
0.0
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.333333
0.428571
0.428571
0.0
0.222222
0.0
0.25
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.0
1.0
0.5
0.0
1.0
0.5
0.0
1.0
0.333333
0.25
0.333333
0.428571
0.222222
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.666667
0.5
0.333333
0.4
0.333333
0.25
0.0
0.333333
0.25
0.0
0.2
0.2
0.0
0.166667
0.166667
0.142857
0.333333
1.0
0.0
0.666667
0.4
0.285714
1.0
0.0
0.666667
0.0
0.0
0.25
0.5
0.333333
0.333333
0.25
0.4
0.0
0.666667
1.0
0.0
0.666667
0.666667
0.75
0.75
0.0
0.333333
0.0
0.5
0.6
0.5
0.0
0.166667
0.2
0.166667
0.166667
0.142857
0.25
0.0
0.4
1.0
0.0
0.666667
0.4
0.285714
1.0
0.666667
0.75
0.75
0.75
0.8
0.4
0.8
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.25
0.2
0.4
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.666667
0.75
0.0
0.2
0.2
0.0
0.0
0.166667
0.166667
0.2
0.166667
0.25
0.222222
0.181818
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.090909
0.272727
0.181818
0.272727
0.0
0.125
0.111111
0.1
0.0
1.0
1.0
1.0
0.25
0.25
0.0
0.2
0.2
0.285714
0.25
0.2
0.0
0.2
0.8
0.8
0.0
0.0
0.0
0.2
1.0
1.0
1.0
1.0
0.0
0.0
0.25
0.4
0.2
0.4
0.166667
0.285714
0.222222
0.181818
0.25
0.2
1.0
0.0
0.5
0.0
0.0
0.0
0.333333
0.333333
0.0
0.25
0.25
0.0
0.111111
0.111111
0.181818
0.25
0.142857
0.0
0.222222
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.076923
0.076923
0.0
0.0
0.25
0.25
0.076923
0.076923
0.071429
0.142857
0.2
0.066667
0.2
0.0625
0.0625
0.294118
0.0
0.166667
0.166667
0.0
0.052632
0.052632
0.095238
0.181818
0.083333
0.0
0.157895
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1875
0.176471
0.0
0.0
0.105263
0.0
0.0
0.0
0.095238
0.095238
0.047619
0.238095
0.142857
0.142857
0.05
0.047619
0.086957
0.08
0.074074
0.047619
0.238095
0.181818
0.0
0.045455
0.086957
0.125
0.125
0.0
0.04
0.0
0.125
0.428571
0.428571
0.142857
0.142857
0.428571
0.125
0.5
0.2
0.166667
0.142857
0.125
1.0
0.5
0.333333
0.142857
0.285714
0.375
0.375
0.0
0.2
0.0
0.222222
0.1
0.0
0.090909
0.1
1.0
1.0
1.0
1.0
0.0
0.4
0.0
0.5
0.5
0.6
0.333333
0.25
0.333333
0.166667
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.75
0.75
0.2
0.166667
0.8
0.4
0.0
0.0
0.8
0.0
0.285714
0.0
0.0
0.0
0.0
0.222222
0.0
0.0
0.8
0.833333
0.833333
0.833333
0.142857
0.125
0.75
0.875
0.875
0.0
0.0
0.875
0.0
0.0
0.888889
0.0
0.0
0.181818
0.0
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.076923
0.142857
0.857143
0.875
0.875
0.875
0.111111
0.1
0.090909
0.727273
0.818182
0.818182
0.0
0.0
0.818182
0.0
0.0
0.833333
0.0
0.0
0.142857
0.0
0.733333
0.75
0.0
0.0
0.176471
0.055556
0.722222
0.736842
0.0
0.1
0.1
0.0
0.0
0.1
0.714286
0.727273
0.0
0.0
0.0
0.0
0.0
0.73913
0.75
0.0
0.0
0.0
0.0
0.0
0.76
0.0
0.0
0.038462
0.038462
0.074074
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
1.0
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
0.25
0.0
1.0
0.5
0.333333
1.0
0.666667
0.666667
0.25
0.25
0.75
0.75
0.25
0.75
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.0
0.333333
0.0
0.0
0.5
0.6
0.6
0.0
0.285714
0.285714
0.428571
0.6
0.666667
0.666667
0.714286
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.0
0.5
0.5
0.5
0.5
0.0
0.5
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
0.0
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.133333
0.0625
0.0
0.058824
0.0625
0.058824
0.0
0.055556
0.058824
0.105263
0.095238
0.086957
0.08
0.074074
0.068966
0.064516
0.060606
0.057143
0.028571
0.028571
0.057143
0.057143
0.028571
0.028571
0.027778
0.027778
0.054054
0.054054
0.081081
0.026316
0.026316
0.051282
0.025641
0.025641
0.051282
0.076923
0.025
0.025
0.04878
0.02381
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.046512
0.093023
0.093023
0.022727
0.022727
0.044444
0.088889
0.088889
0.021739
0.021739
0.042553
0.042553
0.021277
0.042553
0.021277
0.021277
0.042553
0.021277
0.042553
0.042553
0.042553
0.0
0.0625
0.0625
0.0625
0.020408
0.020408
0.020833
0.020833
0.041667
0.020833
0.041667
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.041667
0.020833
0.020833
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.04
0.04
0.04
0.0
0.058824
0.058824
0.058824
0.019231
0.019231
0.019608
0.019608
0.039216
0.019608
0.019608
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.039216
0.019608
0.039216
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.037736
0.037736
0.018868
0.037736
0.018868
0.018519
0.018519
0.036364
0.036364
0.018182
0.036364
0.018182
0.017857
0.017857
0.035088
0.035088
0.017544
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.0
0.017544
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
1.0
0.5
0.5
0.5
0.0
0.0
0.0
0.333333
1.0
0.333333
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.0
0.333333
0.0
0.0
0.5
0.6
0.6
0.0
0.285714
0.285714
0.428571
0.6
0.666667
0.666667
0.714286
0.0
1.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.5
0.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.142857
0.142857
0.0
0.0
0.0
0.0
0.833333
0.833333
0.142857
0.142857
0.833333
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.222222
0.7
0.727273
0.0
0.769231
0.785714
0.785714
0.8
0.8
0.714286
0.714286
0.833333
0.0
0.0
0.25
0.25
0.25
0.6
0.636364
0.0
0.692308
0.714286
0.714286
0.733333
0.733333
1.0
1.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.333333
0.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
1.0
1.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.333333
0.666667
0.333333
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.25
0.25
0.25
0.0
0.0
0.111111
0.0
0.3
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
0.5
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.4
0.0
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.2
0.2
0.0
0.166667
0.2
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.0
0.666667
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.166667
0.142857
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.166667
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.4
0.333333
0.0
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.142857
0.2
0.0
0.166667
0.166667
0.0
0.0
0.25
0.0
0.0
0.4
0.333333
0.0
0.5
0.5
0.4
0.4
0.0
0.0
0.0
0.5
0.4
0.166667
0.0
0.285714
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.333333
0.0
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.5
0.5
0.4
0.0
0.0
0.666667
0.666667
0.0
0.0
0.4
0.0
0.0
0.666667
0.0
0.0
0.0
0.4
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.333333
0.5
0.5
0.5
0.2
0.2
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.25
0.25
0.2
0.0
0.0
0.333333
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
1.0
1.0
1.0
0.0
0.333333
1.0
0.333333
1.0
1.0
1.0
1.0
0.5
0.5
0.0
1.0
0.0
0.5
1.0
0.666667
0.0
0.0
0.25
0.333333
0.333333
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.0
0.0
0.5
0.5
0.333333
0.0
0.5
0.5
0.2
0.0
0.166667
0.0
0.0
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.333333
0.333333
0.2
0.0
0.285714
0.428571
0.428571
0.125
0.0
0.444444
0.0
0.181818
0.25
0.384615
0.0
0.0
0.0
0.133333
0.1875
0.352941
0.352941
0.0
0.0
0.222222
0.0
0.181818
0.0
0.153846
0.214286
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.75
0.8
0.375
0.444444
0.5
0.5
0.5
0.5
0.454545
0.454545
0.454545
0.454545
0.5
0.545455
0.545455
0.416667
0.416667
0.416667
0.416667
0.0
0.571429
0.0
0.4375
0.0
0.0
0.058824
0.058824
0.0
0.055556
0.055556
0.545455
0.583333
0.583333
0.384615
0.384615
0.384615
0.384615
0.0
0.6
0.0
0.411765
0.0
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.416667
0.461538
0.461538
0.5
0.5
0.5
0.5
0.0
0.5625
0.0
0.444444
0.0
0.0
0.052632
0.052632
0.0
0.05
0.05
0.461538
0.5
0.5
0.466667
0.466667
0.466667
0.466667
0.0
0.529412
0.0
0.473684
0.0
0.0
0.05
0.05
0.0
0.047619
0.047619
0.045455
0.071429
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
1.0
1.0
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.0
0.0
0.25
0.0
0.5
0.5
0.25
0.5
0.25
0.0
1.0
0.0
0.0
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
0.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
1.0
1.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
1.0
0.5
0.333333
1.0
0.5
0.5
0.666667
0.666667
0.666667
0.666667
0.0
0.75
0.0
0.666667
1.0
0.5
0.0
0.5
0.0
0.333333
0.25
0.4
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.153846
0.307692
0.307692
0.214286
0.0
0.125
0.0
0.0
0.058824
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.227273
0.0
0.083333
0.0
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.291667
0.357143
0.0
0.125
0.0
0.0
0.058824
0.352941
0.0
0.105263
0.0
0.05
0.0
0.0
0.0
0.35
0.0
0.380952
0.0
0.0
0.0
0.045455
0.0
0.045455
0.0
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.0
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.2
0.2
0.2
0.333333
0.333333
0.0
0.0
0.0
1.0
0.0
1.0
0.666667
0.0
0.25
0.5
0.5
0.0
0.5
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.5
0.333333
0.428571
0.428571
0.0
0.222222
0.0
0.25
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.0
1.0
0.5
0.0
1.0
0.5
0.0
1.0
0.333333
0.25
0.333333
0.428571
0.222222
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.666667
0.5
0.333333
0.4
0.333333
0.25
0.0
0.333333
0.25
0.0
0.2
0.2
0.0
0.166667
0.166667
0.142857
0.333333
1.0
0.0
0.666667
0.4
0.285714
1.0
0.0
0.666667
0.0
0.0
0.25
0.5
0.333333
0.333333
0.25
0.4
0.0
0.666667
1.0
0.0
0.666667
0.666667
0.75
0.75
0.0
0.333333
0.0
0.5
0.6
0.5
0.0
0.166667
0.2
0.166667
0.166667
0.142857
0.25
0.0
0.4
1.0
0.0
0.666667
0.4
0.285714
1.0
0.666667
0.75
0.75
0.75
0.8
0.4
0.8
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.25
0.2
0.4
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.666667
0.75
0.0
0.2
0.2
0.0
0.0
0.166667
0.166667
0.2
0.166667
0.25
0.222222
0.181818
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.090909
0.272727
0.181818
0.272727
0.0
0.125
0.111111
0.1
0.0
1.0
1.0
1.0
0.25
0.25
0.0
0.2
0.2
0.285714
0.25
0.2
0.0
0.2
0.8
0.8
0.0
0.0
0.0
0.2
1.0
1.0
1.0
1.0
0.0
0.0
0.25
0.4
0.2
0.4
0.166667
0.285714
0.222222
0.181818
0.25
0.2
1.0
0.0
0.5
0.0
0.0
0.0
0.333333
0.333333
0.0
0.25
0.25
0.0
0.111111
0.111111
0.181818
0.25
0.142857
0.0
0.222222
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.076923
0.076923
0.0
0.0
0.25
0.25
0.076923
0.076923
0.071429
0.142857
0.2
0.066667
0.2
0.0625
0.0625
0.294118
0.0
0.166667
0.166667
0.0
0.052632
0.052632
0.095238
0.181818
0.083333
0.0
0.157895
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1875
0.176471
0.0
0.0
0.105263
0.0
0.0
0.0
0.095238
0.095238
0.047619
0.238095
0.142857
0.142857
0.05
0.047619
0.086957
0.08
0.074074
0.047619
0.238095
0.181818
0.0
0.045455
0.086957
0.125
0.125
0.0
0.04
0.0
0.125
0.428571
0.428571
0.142857
0.142857
0.428571
0.125
0.5
0.2
0.166667
0.142857
0.125
1.0
0.5
0.333333
0.142857
0.285714
0.375
0.375
0.0
0.2
0.0
0.222222
0.1
0.0
0.090909
0.1
1.0
1.0
1.0
1.0
0.0
0.4
0.0
0.5
0.5
0.6
0.333333
0.25
0.333333
0.166667
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
0.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.5
0.333333
0.333333
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.111111
0.0
0.111111
0.111111
0.0
0.111111
0.111111
0.0
0.181818
0.181818
0.25
0.25
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.142857
0.2
0.2
0.2
0.117647
0.117647
0.117647
0.142857
0.142857
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.125
0.125
0.176471
0.125
0.125
0.125
0.176471
0.125
0.142857
0.142857
0.2
0.2
0.2
0.2
0.25
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.333333
0.333333
0.0
0.25
0.25
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
0.2
0.2
0.4
0.4
0.0
0.166667
0.166667
0.0
0.285714
0.285714
0.285714
0.285714
0.285714
0.0
1.0
1.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.25
0.25
0.25
0.0
0.0
0.111111
0.0
0.3
0.0
0.0
0.0
0.0
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.2
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.2
0.2
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.285714
0.285714
0.0
0.0
0.0
0.285714
0.285714
0.222222
0.3
0.3
0.2
0.0
0.1
0.0
0.2
0.2
0.3
0.3
0.3
0.2
0.0
0.1
0.0
0.142857
0.285714
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.3
0.090909
0.333333
0.333333
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.230769
0.0
0.133333
0.133333
0.133333
0.0
0.076923
0.266667
0.25
1.0
0.0
0.5
0.0
0.0
1.0
1.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.166667
0.714286
0.125
0.25
0.25
0.0
0.111111
0.111111
0.1
0.090909
0.083333
0.142857
0.0
0.153846
0.153846
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.071429
0.071429
0.071429
0.25
0.125
0.2
0.117647
0.071429
0.071429
0.125
0.0625
0.0625
0.0
0.222222
0.105263
0.0
0.166667
0.111111
0.0
0.222222
0.105263
0.0
0.166667
0.111111
0.125
0.071429
0.071429
0.133333
0.235294
0.111111
0.111111
0.055556
0.055556
0.368421
0.263158
0.333333
0.055556
0.055556
0.052632
0.052632
0.105263
0.095238
0.142857
0.0
0.25
1.0
0.5
0.333333
0.25
0.2
0.0
0.285714
0.285714
0.285714
0.0
0.0
0.0
0.125
0.0
0.0
0.111111
0.222222
0.111111
0.222222
0.2
0.0
0.0
0.0
0.1
0.0
0.2
0.2
0.2
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.125
0.0
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.333333
0.25
0.25
0.5
0.5
0.25
0.25
0.25
0.0
0.5
0.25
0.5
0.2
0.0
0.5
0.2
0.2
0.2
0.2
0.333333
0.333333
0.142857
0.0
0.0
0.0
0.0
0.25
0.0
0.222222
0.222222
0.222222
0.222222
0.222222
0.1
0.0
0.222222
0.111111
0.2
0.2
0.2
0.2
0.090909
0.0
0.2
0.1
0.2
0.0
0.0
0.0
0.285714
0.0
0.25
0.25
0.2
0.2
0.2
0.1
0.0
0.0
0.0
0.2
0.0
0.2
0.2
0.272727
0.272727
0.2
0.0
0.0
0.0
0.153846
0.214286
0.0
0.133333
0.0
0.0
0.0
0.166667
0.166667
1.0
0.5
0.5
0.5
0.333333
0.666667
0.666667
0.25
0.2
0.2
0.4
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
1.0
1.0
0.5
0.333333
0.4
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.4
0.0
0.285714
0.0
0.222222
0.181818
0.25
0.230769
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.35
0.380952
0.4
0.0
0.285714
0.222222
0.3
0.272727
0.153846
0.0
0.285714
0.153846
0.0
0.285714
0.266667
0.125
0.058824
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.1
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.052632
0.1
1.0
0.5
0.5
0.0
0.666667
0.666667
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
1.0
1.0
0.333333
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.5
1.0
0.333333
0.333333
0.25
0.25
0.0
1.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.2
0.0
0.166667
0.285714
0.285714
0.0
0.125
0.0
0.111111
0.1
0.090909
0.153846
0.0
0.166667
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.076923
0.076923
0.0
0.133333
0.214286
0.0
0.076923
0.0
0.0
0.076923
0.076923
0.0
0.0
0.142857
0.0
0.0
0.166667
0.0
0.0
0.142857
0.0
0.0
0.166667
0.153846
0.076923
0.076923
0.142857
0.0
0.133333
0.133333
0.066667
0.066667
0.0
0.117647
0.1875
0.0625
0.0625
0.058824
0.058824
0.117647
0.0
0.153846
0.0
0.285714
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
0.5
1.0
1.0
0.5
0.5
0.333333
0.333333
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
1.0
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.285714
0.285714
0.714286
1.0
0.0
0.0
1.0
0.25
1.0
1.0
1.0
0.0
0.166667
0.166667
0.0
0.857143
0.0
0.222222
0.222222
1.0
0.0
1.0
0.0
0.5
0.25
0.0
0.0
1.0
0.5
0.0
0.5
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
1.0
0.5
0.5
0.666667
0.666667
0.0
1.0
0.666667
0.0
0.25
0.5
0.5
0.0
0.5
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
1.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.4
0.0
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.2
0.2
0.0
0.166667
0.2
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.0
0.666667
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.166667
0.142857
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.166667
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.4
0.333333
0.0
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.142857
0.2
0.0
0.166667
0.166667
0.0
0.0
0.25
0.0
0.0
0.4
0.333333
0.0
0.5
0.5
0.4
0.4
0.0
0.0
0.0
0.5
0.4
0.166667
0.0
0.285714
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.333333
0.0
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.5
0.5
0.4
0.0
0.0
0.666667
0.666667
0.0
0.0
0.4
0.0
0.0
0.666667
0.0
0.0
0.0
0.4
0.5
0.5
0.5
1.0
0.0
0.5
0.333333
1.0
1.0
1.0
0.0
1.0
0.25
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.2
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.0
0.142857
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.666667
1.0
1.0
0.25
0.0
0.333333
0.5
0.5
0.0
0.571429
0.0
0.222222
0.222222
0.0
0.5
0.0
0.545455
0.571429
0.5
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.0
0.0
0.25
0.333333
0.5
0.5
0.333333
0.5
0.5
0.0
0.0
0.0
0.5
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.0
0.666667
0.666667
0.666667
0.0
0.25
0.2
0.2
0.2
0.333333
0.333333
0.285714
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
1.0
0.333333
0.25
0.25
0.333333
0.666667
0.25
0.0
0.0
0.0
0.666667
0.25
0.5
0.2
0.0
0.5
0.2
0.2
0.2
0.2
0.333333
0.2
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.142857
0.285714
0.125
0.0
0.285714
0.142857
0.142857
0.25
0.125
0.25
0.111111
0.0
0.25
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.0
0.142857
0.25
0.285714
0.375
0.285714
0.0
0.0
0.0
0.0
0.2
0.0
0.181818
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
1.0
0.5
1.0
1.0
1.0
1.0
1.0
0.0
0.5
1.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
0.285714
0.285714
0.285714
0.0
0.222222
0.3
0.545455
0.818182
0.818182
0.125
0.0
0.0
0.222222
0.111111
0.222222
0.111111
0.0
0.6
0.666667
0.692308
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.583333
0.583333
0.583333
0.333333
0.090909
0.090909
0.090909
0.166667
0.538462
0.538462
0.538462
0.384615
0.083333
0.083333
0.083333
0.076923
0.071429
0.133333
0.125
0.235294
0.277778
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.416667
0.416667
0.416667
0.333333
0.181818
0.0
0.181818
0.0
0.583333
0.583333
0.583333
0.416667
0.083333
0.076923
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.583333
0.583333
0.583333
0.333333
0.181818
0.0
0.181818
0.0
0.583333
0.583333
0.583333
0.416667
0.083333
0.076923
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.583333
0.090909
0.583333
0.0
0.166667
0.0
0.166667
0.0
0.538462
0.538462
0.538462
0.384615
0.076923
0.071429
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.583333
0.090909
0.583333
0.0
0.166667
0.0
0.166667
0.0
0.538462
0.538462
0.538462
0.384615
0.076923
0.071429
0.133333
0.125
0.235294
0.277778
0.315789
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.3
0.545455
0.545455
0.545455
0.090909
0.416667
0.416667
0.416667
0.333333
0.181818
0.0
0.181818
0.0
0.583333
0.583333
0.583333
0.416667
0.083333
0.076923
0.133333
0.125
0.235294
0.277778
0.315789
1.0
0.5
0.333333
0.4
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.4
0.0
0.285714
0.0
0.222222
0.181818
0.25
0.230769
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.35
0.380952
0.4
0.0
0.285714
0.222222
0.3
0.272727
0.153846
0.0
0.285714
0.153846
0.0
0.285714
0.266667
0.125
0.058824
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.1
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.052632
0.1
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
1.0
1.0
0.5
0.5
1.0
0.333333
0.333333
0.25
0.25
0.5
0.2
0.2
0.0
0.333333
0.333333
0.142857
0.142857
0.0
0.25
0.25
0.2
0.166667
0.333333
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.0
0.222222
0.0
0.0
0.1
0.1
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.875
0.888889
0.9
0.0
0.0
0.909091
0.0
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.0
0.125
0.125
0.2
0.0
1.0
1.0
0.75
0.833333
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.875
0.0
0.0
0.2
0.0
0.0
0.333333
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.222222
0.7
0.0
0.0
0.166667
0.384615
0.571429
0.0
0.0
0.4375
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.222222
0.7
0.0
0.0
0.166667
0.384615
0.571429
0.0
0.0
0.125
0.470588
0.5
0.0
0.0
0.5
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
0.0
1.0
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
1.0
0.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.5
0.5
0.0
0.0
0.0
0.333333
1.0
0.333333
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.0
0.75
0.0
0.428571
0.0
0.3
0.0
0.230769
0.071429
0.071429
0.071429
0.071429
0.071429
0.071429
0.125
0.0
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.066667
0.066667
0.25
0.4375
0.4375
0.375
0.375
0.0
0.0
0.058824
0.058824
0.4375
0.4375
0.235294
0.411765
0.411765
0.0
0.0
0.055556
0.055556
0.071429
0.071429
0.428571
0.428571
0.266667
0.466667
0.466667
0.0
0.0
0.0625
0.0625
0.428571
0.428571
0.266667
0.466667
0.466667
0.0
0.0
0.0625
0.0625
0.266667
0.466667
0.466667
0.4
0.4
0.0
0.0
0.0625
0.0625
0.3125
0.5
0.5
0.375
0.375
0.0
0.0
0.058824
0.058824
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.8
0.0
0.0
1.0
0.5
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.0
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.666667
0.666667
0.5
0.6
0.5
0.5
0.571429
0.625
0.571429
0.625
0.571429
0.75
0.75
0.4
0.666667
0.666667
0.4
0.571429
0.857143
0.857143
0.857143
0.857143
0.166667
0.142857
0.142857
0.8
0.833333
0.857143
0.875
0.888889
0.9
0.5
0.5
0.333333
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.0
1.0
0.666667
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.0
0.285714
0.0
0.142857
0.6
0.285714
0.125
0.375
0.375
0.375
0.375
0.111111
0.4
0.090909
0.153846
0.090909
0.090909
0.153846
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.133333
0.0625
0.0625
0.0625
0.117647
0.166667
0.0
0.0
0.142857
0.0
0.153846
0.25
0.0
0.076923
0.076923
0.0
0.071429
0.071429
0.071429
0.071429
0.0
0.0
0.0
0.066667
0.0
0.117647
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.05
0.05
0.0
0.0
0.0
1.0
0.5
0.333333
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.25
0.8
0.833333
0.857143
0.875
0.888889
0.0
0.181818
0.0
0.083333
0.083333
0.692308
0.0
0.133333
0.0
0.0625
0.0625
0.0
0.0
0.588235
0.0
0.0
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.05
0.05
0.52381
0.086957
0.08
0.0
0.0
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.0
0.05
0.05
0.52381
0.545455
0.083333
0.076923
0.0
0.0
0.0
0.071429
0.066667
0.0
0.0
0.0
0.55
0.0
0.0
0.571429
0.086957
0.08
0.0
0.0
0.5
0.0
0.071429
0.066667
0.0
0.0
0.0
0.096774
0.0
0.0
0.055556
0.052632
0.55
0.7
0.7
0.714286
0.0
0.086957
0.0
0.041667
0.041667
0.64
0.0
0.074074
0.0
0.035714
0.035714
0.586207
0.0
0.064516
0.0
0.03125
0.03125
0.53125
0.0
0.058824
0.0
0.028571
0.028571
0.0
0.0
0.0
0.0
0.5
0.052632
0.05
0.0
0.0
0.463415
0.0
0.046512
0.044444
0.0
0.0
0.0
0.422222
0.065217
0.0
0.0
0.413043
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.285714
0.285714
0.714286
1.0
0.0
0.0
1.0
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.6
0.0
0.285714
0.0
0.222222
0.0
0.0
0.1
0.3
0.0
0.166667
0.0
0.076923
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.0
0.071429
0.0
0.071429
0.0
0.0
0.0
0.071429
0.0
0.0
0.071429
0.0
0.0
0.071429
0.125
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.0
0.066667
0.0
0.0
0.0
0.066667
0.117647
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.0
0.0
0.1875
0.0
0.0
0.0
0.0
0.235294
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.066667
0.25
0.4375
0.4375
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.26087
0.0
0.08
0.0
0.0
0.038462
0.24
0.0
0.074074
0.0
0.035714
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.413793
1.0
0.5
0.333333
1.0
0.5
0.333333
0.4
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.4
0.0
0.285714
0.0
0.222222
0.181818
0.25
0.230769
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.35
0.380952
0.4
0.0
0.285714
0.222222
0.3
0.272727
0.153846
0.0
0.285714
0.153846
0.0
0.285714
0.266667
0.125
0.058824
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.1
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.052632
0.1
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
1.0
1.0
1.0
0.0
0.333333
1.0
0.333333
1.0
1.0
1.0
1.0
0.5
0.5
1.0
0.666667
1.0
1.0
0.25
0.0
0.333333
0.5
0.5
0.0
0.571429
0.0
0.222222
0.222222
0.0
0.5
0.0
0.545455
0.571429
0.5
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.0
0.0
0.5
0.5
0.333333
0.0
0.5
0.5
0.2
0.0
0.166667
0.0
0.0
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.333333
0.333333
0.2
0.0
0.285714
0.428571
0.428571
0.125
0.0
0.444444
0.0
0.181818
0.25
0.384615
0.0
0.0
0.0
0.133333
0.1875
0.352941
0.352941
0.0
0.0
0.222222
0.0
0.181818
0.0
0.153846
0.214286
0.0
1.0
0.0
0.5
0.142857
0.142857
0.125
0.111111
0.111111
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.111111
0.111111
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.111111
0.111111
0.1
0.1
0.090909
0.090909
0.333333
0.090909
0.090909
0.333333
0.090909
0.090909
0.333333
0.090909
0.090909
0.333333
0.1
0.1
0.1
0.1
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.1
0.1
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.090909
0.090909
0.333333
0.307692
0.0
1.0
0.5
0.5
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.5
0.0
0.25
0.0
0.125
0.5
0.25
0.111111
0.333333
0.333333
0.333333
0.333333
0.1
0.125
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.142857
0.2
0.0
0.0
0.181818
0.0
0.2
1.0
0.5
0.5
0.5
0.666667
0.666667
0.5
0.5
1.0
0.5
0.333333
0.25
0.2
0.166667
0.0
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.0
0.0
1.0
0.0
1.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.333333
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.333333
0.333333
0.4
0.4
0.333333
0.25
0.2
0.166667
0.142857
0.142857
0.0
0.25
0.142857
0.142857
0.0
0.25
0.142857
0.142857
0.0
0.25
0.142857
0.142857
0.0
0.25
0.166667
0.166667
0.0
0.25
0.222222
0.0
0.0
0.3
0.090909
0.090909
0.153846
0.153846
0.153846
0.0
0.0
0.071429
0.071429
0.2
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.2
0.2
0.2
0.2
0.0
0.0
1.0
1.0
1.0
0.0
1.0
0.0
0.0
1.0
0.0
0.0
0.333333
1.0
1.0
0.0
1.0
0.0
1.0
1.0
1.0
1.0
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
0.0
1.0
1.0
1.0
0.5
0.666667
0.5
1.0
1.0
0.0
1.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.2
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.0
0.066667
0.066667
0.0
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.090909
0.090909
0.0
0.083333
0.0
0.083333
0.083333
0.0
0.142857
0.125
0.083333
0.0
0.0
0.0
0.0
0.0
0.066667
0.0
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.0
0.0
0.117647
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.0
0.0
0.058824
0.0
0.0
0.0625
0.0
0.0
0.0
0.066667
0.0
0.0625
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
1.0
1.0
0.5
0.5
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
1.0
0.666667
0.75
0.75
0.2
0.166667
0.8
0.4
0.0
0.0
0.8
0.0
0.285714
0.0
0.0
0.0
0.0
0.222222
0.0
0.0
0.8
0.833333
0.833333
0.833333
0.142857
0.125
0.75
0.875
0.875
0.0
0.0
0.875
0.0
0.0
0.888889
0.0
0.0
0.181818
0.0
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.076923
0.142857
0.857143
0.875
0.875
0.875
0.111111
0.1
0.090909
0.727273
0.818182
0.818182
0.0
0.0
0.818182
0.0
0.0
0.833333
0.0
0.0
0.142857
0.0
0.733333
0.75
0.0
0.0
0.176471
0.055556
0.722222
0.736842
0.0
0.1
0.1
0.0
0.0
0.1
0.714286
0.727273
0.0
0.0
0.0
0.0
0.0
0.73913
0.75
0.0
0.0
0.0
0.0
0.0
0.76
0.0
0.0
0.038462
0.038462
0.074074
0.0
1.0
1.0
0.0
0.666667
1.0
0.5
0.333333
0.25
0.4
0.4
0.6
0.4
0.6
0.4
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.285714
0.285714
0.285714
0.0
0.0
0.125
0.125
0.0
0.111111
0.111111
0.2
0.2
0.2
0.272727
0.0
0.0
0.0
0.1
0.1
0.181818
0.181818
0.181818
0.181818
0.181818
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.153846
0.133333
0.0
0.0
0.0
0.117647
0.105263
0.0
0.0
0.0
0.15
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.111111
0.111111
0.0
0.125
0.125
0.0
0.111111
0.111111
0.0
0.1
0.1
0.166667
0.142857
0.0
0.0
0.0
0.125
0.125
0.0
0.111111
0.111111
0.0
0.0
0.1
0.1
0.166667
0.142857
0.0
0.0
0.0
0.125
0.111111
0.0
0.0
0.0
0.0
0.0
0.181818
0.153846
0.0
0.0
0.0
0.133333
0.117647
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.0
0.4
0.4
0.2
0.4
0.4
0.4
0.0
1.0
0.666667
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.285714
0.444444
0.5
0.727273
0.153846
0.0
0.0
0.0
0.0
0.133333
0.0
0.166667
0.166667
0.166667
0.0
0.0
0.285714
0.444444
0.166667
0.166667
0.428571
0.5
0.555556
0.0
0.111111
0.428571
0.222222
0.1
0.3
0.3
0.3
0.3
0.090909
0.333333
0.076923
0.133333
0.090909
0.090909
0.153846
0.0
0.0
0.133333
0.0
0.235294
0.277778
0.315789
0.380952
0.409091
0.434783
0.434783
0.434783
0.434783
0.434783
0.043478
0.434783
0.125
0.0
0.0
0.086957
0.0
0.090909
0.25
0.357143
0.357143
0.357143
0.4
0.4
0.4
0.066667
0.066667
0.166667
0.142857
0.0
0.045455
0.045455
0.083333
0.36
0.36
0.36
0.384615
0.384615
0.384615
0.407407
0.407407
0.407407
0.142857
0.125
0.0
0.0
0.0
0.0
1.0
0.666667
0.4
0.5
0.428571
0.5
0.444444
0.5
0.454545
0.5
0.461538
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.043478
0.041667
0.04
0.038462
0.037037
0.0
0.0
0.0
0.275862
0.5
0.516129
0.0
0.0
0.0
0.060606
0.0
0.5
0.514286
0.527778
0.0
0.0
0.0
0.0
0.540541
0.552632
0.564103
0.0
0.0
0.0
0.0
0.575
0.585366
0.595238
0.0
0.0
0.0
0.0
0.604651
0.065217
0.638298
0.645833
0.653061
0.666667
0.673077
0.679245
0.685185
0.696429
0.701754
0.706897
0.711864
0.716667
0.721311
0.725806
0.730159
0.734375
0.738462
0.742424
0.746269
0.75
0.753623
0.757143
0.760563
0.763889
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
0.5
0.666667
0.4
0.285714
0.222222
0.1
0.1
0.333333
0.230769
0.571429
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.0
0.0
0.083333
0.083333
0.181818
0.181818
0.0
0.153846
0.153846
0.307692
0.333333
0.133333
0.066667
0.0
0.0
0.071429
0.071429
0.071429
0.0
0.142857
0.071429
0.0
0.0
0.1
0.1
0.333333
0.230769
0.571429
0.0
0.0
0.222222
0.222222
0.181818
0.25
0.307692
0.0
0.0
0.357143
0.0
0.0
0.142857
0.142857
0.0
0.133333
0.133333
0.266667
0.294118
0.117647
0.058824
0.0
0.0
0.0625
0.266667
0.266667
0.0
0.0
0.0
0.1
0.1
0.333333
0.230769
0.571429
0.0
0.066667
0.066667
0.0
0.0
0.0
0.0
0.153846
0.153846
0.666667
0.642857
0.642857
0.692308
0.357143
0.076923
0.0
0.222222
0.222222
0.0
0.0
0.181818
0.0
0.181818
0.181818
0.153846
0.214286
0.214286
0.285714
0.3125
0.0625
0.0
0.0
0.142857
0.142857
0.214286
0.214286
0.214286
0.285714
0.3125
0.0625
0.0
0.111111
0.222222
0.0
0.0
0.181818
0.0
0.1
0.1
0.333333
0.538462
0.071429
0.333333
0.333333
0.0
0.222222
0.0
0.181818
0.181818
0.363636
0.416667
0.090909
0.0
0.333333
0.0
1.0
1.0
1.0
1.0
1.0
0.0
1.0
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
0.25
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.2
0.2
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.0
0.0
1.0
1.0
1.0
0.0
1.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.5
0.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.666667
0.0
0.0
1.0
0.0
1.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
1.0
1.0
1.0
0.5
0.5
0.666667
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
1.0
1.0
0.5
0.5
1.0
0.333333
0.333333
0.25
0.25
0.5
0.2
0.2
0.0
0.333333
0.333333
0.142857
0.142857
0.0
0.25
0.25
0.2
0.166667
0.333333
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.2
0.2
0.2
0.2
0.0
0.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.4
0.4
0.0
0.0
0.0
0.5
0.0
1.0
1.0
1.0
0.4
0.4
0.6
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.5
0.25
0.5
0.25
0.0
0.333333
0.666667
0.666667
0.0
0.25
0.5
0.5
0.5
0.5
0.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
1.0
0.0
0.0
0.5
0.0
0.0
1.0
0.0
0.5
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
1.0
0.0
1.0
1.0
0.5
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.333333
0.666667
0.666667
0.0
0.25
0.75
0.75
0.2
0.4
0.4
0.0
0.166667
0.333333
0.5
0.142857
0.125
0.0
0.111111
0.125
0.0
0.111111
1.0
0.0
0.666667
0.4
0.285714
0.222222
0.181818
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.076923
0.214286
0.214286
0.2
0.25
0.0
0.0
0.0
0.25
0.25
0.0
0.294118
0.294118
0.105263
0.210526
0.210526
0.25
0.25
0.25
0.2
0.25
0.142857
0.071429
0.066667
0.0625
0.0
0.058824
0.0625
0.0
0.058824
0.5
0.0
0.333333
0.333333
0.0
0.0
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.2
0.166667
0.25
0.2
0.090909
0.153846
0.133333
0.0
1.0
0.666667
0.0
0.25
0.5
0.5
0.0
0.5
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.5
0.25
0.5
0.25
0.0
0.333333
0.666667
0.666667
0.0
0.25
0.5
0.5
0.5
0.5
1.0
0.5
0.333333
0.25
0.0
0.4
0.4
0.2
0.4
0.4
0.4
1.0
0.5
0.333333
0.25
0.2
0.166667
0.0
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
0.5
0.333333
1.0
0.5
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.8
0.0
0.0
1.0
1.0
1.0
0.0
0.333333
1.0
0.333333
1.0
1.0
1.0
1.0
0.5
0.5
0.0
0.0
1.0
0.5
0.333333
0.25
0.666667
0.666667
0.25
0.25
0.8
0.8
0.8
0.0
0.5
0.0
0.5
0.0
0.0
0.375
0.2
0.333333
0.0
0.357143
0.0
0.0
0.0
0.125
0.0
0.0
0.058824
0.058824
0.277778
0.0
0.111111
0.0
0.35
0.0
0.0
0.0
0.090909
0.0
0.0
0.043478
0.043478
0.208333
0.0
0.083333
0.04
0.0
0.111111
0.111111
0.0
0.0
0.157895
0.2
0.238095
0.238095
0.238095
0.238095
0.238095
0.0
0.0
0.272727
0.0
0.0
0.125
0.269231
0.0
0.178571
0.3
0.0
0.0
0.166667
0.275862
0.111111
0.111111
0.0
0.45
0.0
0.0
0.0
0.090909
0.0
0.0
0.0
0.0
0.0
0.458333
0.0
0.0
0.0
0.076923
0.0
0.0
0.071429
0.071429
0.0
0.0
0.666667
0.25
0.25
0.25
0.0
0.0
0.25
0.2
0.2
0.285714
0.285714
0.0
0.0
0.125
0.142857
0.0
0.166667
0.166667
0.142857
0.25
0.25
0.0
0.0
0.0
0.25
1.0
0.5
0.333333
0.25
0.2
0.5
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
1.0
0.5
0.333333
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.25
0.25
0.0
0.2
0.0
0.0
0.0
0.090909
0.090909
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.076923
0.076923
0.076923
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.642857
0.666667
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.181818
0.181818
0.0
0.153846
0.153846
0.307692
0.333333
0.066667
0.071429
0.153846
0.153846
0.0
0.076923
0.076923
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.071429
0.071429
0.066667
0.066667
0.133333
0.2
0.2
0.0
0.0
0.1
0.1
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.071429
0.076923
0.083333
0.083333
0.0
0.083333
0.083333
0.076923
0.076923
0.153846
0.111111
0.111111
0.363636
0.583333
0.076923
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.4
0.454545
0.1
0.0
0.375
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.0
0.0
0.181818
0.153846
0.0
0.0
0.153846
0.0
0.133333
0.133333
0.266667
0.333333
0.071429
0.153846
0.272727
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.181818
0.0
0.0
0.153846
0.214286
0.0
0.0
0.2
0.0
0.0
0.133333
0.0
0.117647
0.117647
0.235294
0.3125
0.066667
0.214286
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.181818
0.0
0.0
0.153846
0.214286
0.0
0.0
0.2
0.25
0.0
0.0
0.235294
0.0
0.0
0.117647
0.0
0.105263
0.105263
0.210526
0.294118
0.0625
0.266667
0.230769
0.0
1.0
0.5
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.5
0.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.666667
0.0
1.0
0.0
0.5
1.0
0.666667
0.0
0.0
0.25
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.5
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.6
0.5
0.285714
0.0
0.0
0.0
0.125
0.0
0.6
0.666667
0.6
0.25
0.0
0.0
0.0
0.111111
0.0
1.0
0.5
0.0
0.0
0.333333
0.5
0.333333
0.333333
0.0
0.0
1.0
1.0
0.0
1.0
0.5
0.2
0.0
0.166667
0.0
0.285714
0.285714
0.0
0.285714
0.375
0.375
0.111111
0.0
0.2
0.2
0.2
0.111111
0.444444
0.222222
0.444444
0.5
0.0
0.272727
0.272727
0.583333
0.333333
0.125
0.25
0.25
0.111111
0.1
0.090909
0.083333
0.230769
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.214286
0.214286
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.214286
0.066667
0.125
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0625
0.0
0.176471
0.176471
0.176471
0.0
0.055556
0.055556
0.055556
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.0
0.125
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.2
0.0
0.0
0.333333
0.0
0.428571
0.333333
0.2
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.2
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.2
0.2
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.285714
0.285714
0.0
0.0
0.0
0.285714
0.285714
0.222222
0.3
0.3
0.2
0.0
0.1
0.0
0.2
0.2
0.3
0.3
0.3
0.2
0.0
0.1
0.0
0.142857
0.285714
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.3
0.090909
0.333333
0.333333
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.230769
0.0
0.133333
0.133333
0.133333
0.0
0.076923
0.266667
0.25
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.142857
0.5
0.0
0.571429
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.0
0.0
0.142857
0.5
0.0
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.25
0.25
0.5
0.25
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.125
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.181818
0.125
0.125
0.0
0.2
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
1.0
1.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.666667
0.4
0.285714
0.222222
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.181818
0.090909
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.25
0.25
0.166667
0.0
0.083333
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.25
0.25
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.0
0.181818
0.181818
0.272727
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.125
0.25
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.090909
0.333333
0.333333
0.0
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.1
0.0
0.333333
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.666667
0.666667
0.25
0.25
0.75
0.5
0.25
0.75
1.0
1.0
0.2
0.25
0.25
0.0
0.25
0.2
0.2
0.333333
0.166667
0.2
0.2
0.0
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.5
0.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.666667
1.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.0
0.0
0.125
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.0
0.0
0.0
0.333333
0.0
0.5
0.5
0.666667
0.666667
0.0
0.0
0.0
0.666667
1.0
1.0
1.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.25
0.25
0.0
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.1
0.1
0.1
0.090909
0.090909
0.090909
0.083333
0.083333
0.153846
0.153846
0.230769
0.230769
0.083333
0.083333
0.0
0.0
0.083333
0.214286
0.3125
0.0
0.0
0.166667
0.166667
0.0
0.0
0.0
0.076923
0.2
0.294118
0.368421
0.0
0.0
0.0
0.166667
0.166667
0.0
0.0
0.0
0.076923
0.2
0.294118
0.368421
0.0
0.0
0.0
0.368421
0.368421
0.4
0.368421
0.166667
0.1
0.142857
0.142857
0.117647
0.117647
0.294118
0.294118
0.105263
0.15
0.15
0.190476
0.190476
0.190476
0.227273
0.227273
0.227273
0.294118
0.294118
0.105263
0.15
0.15
0.190476
0.190476
0.190476
0.227273
0.227273
0.227273
0.105263
0.105263
0.15
0.15
0.105263
0.105263
0.15
0.15
0.117647
0.117647
0.294118
0.294118
0.294118
0.294118
0.25
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.0
0.1
0.1
0.0
0.1
0.1
0.1
0.181818
0.0
0.083333
0.083333
0.0
0.090909
0.090909
0.090909
0.083333
0.076923
0.142857
0.133333
0.1875
0.176471
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
1.0
0.666667
0.666667
0.25
0.25
0.75
0.5
0.25
0.75
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.0
0.1
0.1
0.0
0.1
0.1
0.1
0.181818
0.0
0.083333
0.083333
0.0
0.090909
0.090909
0.090909
0.083333
0.076923
0.142857
0.133333
0.1875
0.176471
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
1.0
0.5
0.333333
1.0
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.285714
0.285714
0.714286
1.0
0.0
0.0
1.0
0.25
0.8
1.0
1.0
0.0
0.166667
0.166667
0.0
0.857143
0.0
0.222222
0.222222
1.0
0.0
0.0
0.0
1.0
0.5
0.333333
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
1.0
0.0
0.5
1.0
0.0
1.0
0.0
0.0
0.333333
0.333333
0.0
0.75
0.75
0.2
0.166667
0.8
0.8
0.8
0.833333
0.0
0.142857
0.833333
0.0
0.857143
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.6
0.6
0.166667
0.142857
0.666667
0.666667
0.666667
0.714286
0.0
0.0
0.0
0.125
0.714286
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.0
0.5
0.666667
0.142857
0.571429
0.571429
0.714286
0.166667
0.0
0.285714
0.0
0.0
0.444444
0.0
0.0
0.0
0.181818
0.0
0.083333
0.083333
0.083333
0.0
0.0
0.0
0.153846
0.0
0.0
0.0
0.133333
0.166667
0.166667
0.0
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.285714
0.428571
0.428571
0.466667
0.0
0.117647
0.0
0.055556
0.055556
0.421053
0.0
0.095238
0.0
0.045455
0.045455
0.391304
0.0
0.08
0.0
0.038462
0.038462
0.346154
0.0
0.071429
0.0
0.034483
0.034483
0.0
0.0
0.0
0.0
0.064516
0.060606
0.0
0.0
0.0
0.057143
0.054054
0.0
0.0
0.0
0.078947
0.0
0.0
0.236842
0.466667
0.0
0.117647
0.0
0.055556
0.055556
0.421053
0.0
0.095238
0.0
0.045455
0.045455
0.0
0.0
0.391304
0.0
0.416667
0.0
0.0
0.04
0.04
0.0
0.038462
0.038462
0.0
0.04
0.04
0.0
0.038462
0.038462
0.0
0.037037
0.037037
0.068966
0.064516
0.0
0.0
0.0
0.04
0.04
0.0
0.038462
0.038462
0.0
0.0
0.037037
0.037037
0.068966
0.064516
0.0
0.0
0.0
0.060606
0.057143
0.0
0.0
0.0
0.0
0.0
0.071429
0.066667
0.0
0.0
0.0
0.0625
0.058824
0.0
0.0
0.0
0.085714
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
1.0
0.0
0.0
1.0
0.0
0.0
0.333333
1.0
1.0
0.0
1.0
0.0
0.0
0.0
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
1.0
0.5
1.0
1.0
0.333333
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.0
0.142857
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.0
0.333333
0.0
0.0
0.5
0.6
0.6
0.0
0.285714
0.285714
0.428571
0.6
0.666667
0.666667
0.714286
0.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.153846
0.307692
0.307692
0.214286
0.0
0.125
0.0
0.0
0.058824
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.227273
0.0
0.083333
0.0
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.291667
0.357143
0.0
0.125
0.0
0.0
0.058824
0.352941
0.0
0.105263
0.0
0.05
0.0
0.0
0.0
0.35
0.0
0.380952
0.0
0.0
0.0
0.045455
0.0
0.045455
0.0
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.0
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.5
0.0
0.25
0.0
0.125
0.5
0.25
0.111111
0.333333
0.333333
0.333333
0.333333
0.1
0.125
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.142857
0.2
0.0
0.0
0.181818
0.0
0.2
1.0
1.0
0.5
0.5
1.0
0.0
0.0
1.0
0.0
0.0
0.333333
1.0
1.0
0.0
1.0
0.0
1.0
0.5
0.5
0.5
0.0
0.75
0.333333
0.0
0.333333
0.1
0.1
0.1
0.1
0.166667
0.230769
0.230769
0.4
0.545455
0.5
0.5
0.5
0.5
0.0
0.538462
0.538462
0.285714
0.4
0.375
0.375
0.375
0.375
0.0
0.411765
0.411765
0.4
0.545455
1.0
0.5
0.333333
0.25
0.0
0.4
0.4
0.2
0.4
0.4
0.4
1.0
0.5
0.333333
0.4
0.0
0.285714
0.0
0.25
0.5
0.555556
0.666667
0.285714
0.0
0.25
0.5
0.555556
0.666667
0.285714
0.0
0.4
0.0
0.285714
0.0
0.222222
0.181818
0.25
0.230769
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.35
0.380952
0.4
0.0
0.285714
0.222222
0.3
0.272727
0.153846
0.0
0.285714
0.153846
0.0
0.285714
0.266667
0.125
0.176471
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.1
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.157895
0.2
0.0
0.0
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
1.0
0.5
0.333333
0.25
0.666667
0.666667
0.25
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.428571
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.333333
0.0
0.2
0.090909
0.0
0.333333
0.333333
0.0
0.0
0.428571
0.0
0.25
0.25
0.25
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.666667
0.25
0.25
0.25
0.0
0.0
0.25
0.2
0.2
0.285714
0.285714
0.0
0.0
0.0
0.142857
0.0
0.0
0.166667
0.166667
0.285714
0.285714
0.0
0.0
0.0
0.285714
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
1.0
1.0
0.0
0.0
1.0
1.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.0
0.0
0.125
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.4
0.4
0.2
0.4
0.4
0.4
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.142857
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.333333
0.0
0.0
0.166667
0.0
0.142857
0.142857
0.142857
0.0
0.083333
0.285714
0.272727
0.0
0.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.25
0.4
1.0
0.5
0.5
0.5
0.333333
0.666667
0.666667
0.25
0.2
0.2
0.4
0.666667
0.0
1.0
0.5
1.0
1.0
1.0
0.111111
0.111111
0.1
0.222222
0.222222
0.1
0.166667
0.181818
0.181818
0.0
0.0
0.0
0.214286
0.214286
0.214286
0.0
0.0
0.0
0.142857
0.142857
0.0
0.181818
0.0
0.1
0.222222
0.222222
0.1
0.166667
0.181818
0.181818
0.0
0.0
0.0
0.214286
0.214286
0.214286
0.0
0.0
0.0
0.142857
0.0
0.0
0.181818
0.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.333333
0.333333
0.333333
0.428571
0.428571
0.0
0.0
0.0
0.0
0.285714
0.285714
0.285714
1.0
0.5
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.4
0.0
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.2
0.2
0.0
0.166667
0.2
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.0
0.666667
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.166667
0.142857
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.166667
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.4
0.333333
0.0
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.142857
0.2
0.0
0.166667
0.166667
0.0
0.0
0.25
0.0
0.0
0.4
0.333333
0.0
0.5
0.5
0.4
0.4
0.0
0.0
0.0
0.5
0.4
0.166667
0.0
0.285714
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.333333
0.0
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.5
0.5
0.4
0.0
0.0
0.666667
0.666667
0.0
0.0
0.4
0.0
0.0
0.666667
0.0
0.0
0.0
0.4
0.5
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.25
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.4
0.4
0.2
0.0
0.0
0.0
0.0
0.285714
0.285714
0.375
0.375
0.5
0.5
0.5
0.0
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.222222
0.222222
0.3
0.3
0.0
0.0
0.0
0.0
0.5
0.5
0.6
0.6
0.0
0.0
1.0
0.5
0.333333
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.2
0.2
0.2
0.333333
0.333333
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
1.0
0.0
0.0
0.5
0.0
1.0
0.0
0.666667
1.0
1.0
1.0
1.0
0.0
0.333333
0.333333
0.333333
0.333333
0.5
0.333333
1.0
0.5
0.333333
0.25
0.2
0.166667
0.0
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.333333
0.333333
0.0
0.0
0.5
0.6
0.6
0.0
0.285714
0.285714
0.428571
0.6
0.666667
0.666667
0.714286
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.0
0.142857
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.333333
0.5
0.666667
1.0
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.666667
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
1.0
1.0
0.5
0.5
1.0
0.333333
0.333333
0.25
0.25
0.5
0.2
0.2
0.0
0.333333
0.333333
0.142857
0.142857
0.0
0.25
0.25
0.2
0.166667
0.333333
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
1.0
0.5
0.5
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.5
0.0
0.25
0.0
0.125
0.5
0.25
0.111111
0.333333
0.333333
0.333333
0.333333
0.1
0.125
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.142857
0.2
0.0
0.0
0.181818
0.0
0.2
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.0
0.0
0.0
0.333333
0.0
0.5
0.5
0.666667
0.666667
0.0
0.0
0.0
0.666667
1.0
0.0
1.0
0.0
0.0
0.0
0.5
1.0
0.0
0.0
0.0
0.3
0.0
0.0
0.0
0.230769
0.0
0.6
0.0
0.0
0.166667
0.0
0.0
0.142857
0.590909
0.0
0.0
0.12
0.0
0.0
0.107143
0.0
0.0
0.096774
0.53125
0.0
0.0
0.085714
0.0
0.513514
0.0
0.0
0.075
0.0
0.0
0.0
0.069767
0.0
0.0
0.0
0.065217
0.489362
0.0
0.0
0.510204
0.0
0.0
0.0
0.529412
0.0
1.0
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
0.5
1.0
1.0
1.0
0.111111
0.111111
0.1
0.222222
0.222222
0.1
0.166667
0.181818
0.181818
0.0
0.0
0.0
0.214286
0.214286
0.214286
0.0
0.0
0.0
0.142857
0.142857
0.0
0.181818
0.0
0.1
0.222222
0.222222
0.1
0.166667
0.181818
0.181818
0.0
0.0
0.0
0.214286
0.214286
0.214286
0.0
0.0
0.0
0.142857
0.0
0.0
0.181818
0.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.333333
0.333333
0.333333
0.428571
0.428571
0.0
0.0
0.0
0.0
0.285714
0.285714
0.285714
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
1.0
0.5
0.0
0.333333
0.5
0.666667
1.0
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.666667
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.6
0.0
0.285714
0.0
0.222222
0.0
0.0
0.1
0.3
0.0
0.166667
0.0
0.076923
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.0
0.071429
0.0
0.071429
0.0
0.0
0.0
0.071429
0.0
0.0
0.071429
0.0
0.0
0.071429
0.125
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.0
0.066667
0.0
0.0
0.0
0.066667
0.117647
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.0
0.0
0.1875
0.0
0.0
0.0
0.0
0.235294
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.066667
0.25
0.4375
0.4375
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.26087
0.0
0.08
0.0
0.0
0.038462
0.24
0.0
0.074074
0.0
0.035714
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.413793
1.0
1.0
0.0
1.0
0.5
0.0
0.0
1.0
1.0
0.5
0.5
0.333333
0.333333
0.666667
1.0
0.5
0.5
0.5
0.333333
0.25
0.2
0.0
0.0
0.090909
0.090909
0.166667
0.444444
0.444444
0.5
0.5
0.4
0.4
0.454545
0.454545
0.181818
0.181818
0.25
0.307692
0.071429
0.272727
0.272727
0.272727
0.272727
0.3
0.272727
0.4
0.3
0.0
0.0
0.090909
0.090909
0.153846
0.1
0.1
0.1
0.1
0.272727
0.272727
0.3
0.272727
0.272727
0.3
0.0
0.0
0.090909
0.090909
0.153846
0.25
0.307692
0.071429
0.3
0.3
0.3
0.3
0.333333
0.3
0.4
0.333333
0.0
0.0
0.1
0.1
0.166667
0.0
0.1
0.1
0.1
0.272727
0.272727
0.3
0.272727
0.272727
0.3
0.0
0.0
0.090909
0.090909
0.153846
1.0
0.5
1.0
0.0
0.166667
0.166667
0.25
1.0
0.0
0.5
0.333333
1.0
1.0
1.0
0.0
1.0
0.25
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.2
1.0
1.0
1.0
0.2
0.833333
0.142857
0.0
0.25
0.25
0.888889
0.25
0.666667
0.666667
0.1
0.0
0.2
0.2
0.2
0.1
0.7
0.7
0.7
0.727273
0.0
0.75
0.75
0.769231
0.833333
0.111111
0.222222
0.222222
0.1
0.090909
0.083333
0.076923
0.214286
0.0
0.125
0.0
0.388889
0.473684
0.15
0.0
0.5
0.565217
0.166667
0.0
0.576923
0.62963
0.0
0.655172
0.7
0.032258
0.518519
0.518519
0.0
0.1
0.0
0.0625
0.0
0.0
0.090909
0.0
0.0
0.117647
0.0
0.0
0.0
0.0
0.411765
0.035714
0.068966
0.068966
0.0
0.064516
0.0
0.060606
0.0
0.0
0.057143
0.0
0.0
0.0
0.028571
0.472222
0.472222
0.472222
0.083333
0.5
0.5
0.5
0.027778
0.128205
0.0
0.175
0.0
0.047619
0.0
0.066667
0.042553
0.0
0.06383
0.0625
0.0
0.058824
0.057692
0.0
0.057692
0.075472
0.0
0.053571
0.070175
0.0
0.052632
0.0
0.05
0.0
0.05
0.033333
0.0
0.068966
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
1.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.333333
0.25
0.25
0.333333
0.666667
0.25
0.0
0.0
0.0
0.666667
0.25
0.5
0.2
0.0
0.5
0.2
0.2
0.2
0.2
0.333333
0.2
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.142857
0.285714
0.125
0.0
0.285714
0.142857
0.142857
0.25
0.125
0.25
0.111111
0.0
0.25
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.0
0.142857
0.25
0.285714
0.375
0.285714
0.0
0.0
0.0
0.0
0.2
0.0
0.181818
0.0
0.0
0.0
0.0
0.2
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.666667
0.666667
0.0
0.25
0.5
0.5
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.25
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.4
0.4
0.2
0.0
0.0
0.0
0.0
0.285714
0.285714
0.375
0.375
0.5
0.5
0.5
0.0
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.222222
0.222222
0.3
0.3
0.0
0.0
0.0
0.0
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
1.0
0.75
0.333333
0.857143
0.0
0.0
0.222222
0.0
0.0
0.1
0.1
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.0
0.875
0.888889
0.9
0.0
0.0
0.0
0.0
0.909091
0.0
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.0
0.125
0.125
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.75
0.833333
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.875
0.2
0.0
0.0
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.222222
0.0
0.0
0.7
0.272727
0.0
0.0
0.666667
0.0
0.0
1.0
1.0
0.75
0.333333
0.857143
0.222222
0.0
0.0
0.7
0.272727
0.0
0.0
0.666667
0.307692
0.0
0.0
0.642857
0.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.0
0.666667
1.0
1.0
1.0
1.0
0.0
0.333333
0.333333
0.333333
0.333333
0.5
0.333333
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.333333
1.0
0.0
1.0
0.0
0.5
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.052632
0.0
0.0
0.05
0.0
0.05
0.05
0.0
0.090909
0.083333
0.05
0.0
0.0
0.0
0.0
0.0
0.043478
0.083333
0.0
0.0
0.0
0.0
0.045455
0.043478
0.083333
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.0
0.0
0.086957
0.0
0.0
0.045455
0.043478
0.041667
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.041667
0.0
0.0
0.0
0.0
0.045455
0.043478
0.0
0.0
0.043478
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.041667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
1.0
0.5
0.333333
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.25
0.25
0.0
0.2
0.0
0.0
0.0
0.090909
0.090909
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.076923
0.076923
0.076923
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.642857
0.666667
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.181818
0.181818
0.0
0.153846
0.153846
0.307692
0.333333
0.066667
0.071429
0.153846
0.153846
0.0
0.076923
0.076923
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.071429
0.071429
0.066667
0.066667
0.133333
0.2
0.2
0.0
0.0
0.1
0.1
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.071429
0.076923
0.083333
0.083333
0.0
0.083333
0.083333
0.076923
0.076923
0.153846
0.111111
0.111111
0.363636
0.583333
0.076923
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.4
0.454545
0.1
0.0
0.375
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.0
0.0
0.0
0.5
0.0
0.25
0.4
0.4
0.0
0.0
0.0
0.4
0.0
0.0
0.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.5
1.0
0.5
0.5
0.666667
0.666667
0.666667
0.666667
0.0
0.75
0.0
0.666667
1.0
0.5
0.333333
0.25
0.4
0.571429
0.333333
0.0
0.1
0.1
0.0
0.090909
0.090909
0.0
0.545455
0.666667
0.0
0.076923
0.076923
0.0
0.071429
0.071429
0.692308
0.0
0.071429
0.071429
0.0
0.066667
0.066667
0.714286
0.733333
0.25
0.352941
1.0
0.5
0.666667
0.25
0.0
0.4
0.0
0.0
0.0
0.166667
0.0
0.0
0.076923
0.071429
0.071429
0.0
0.0
0.071429
0.25
0.25
0.0
0.4
0.0
0.0
0.0
0.0
0.272727
1.0
0.5
0.333333
0.25
0.2
0.166667
0.285714
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.666667
0.666667
0.0
0.25
0.5
0.5
0.5
0.5
0.0
0.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.333333
0.0
0.0
0.166667
0.0
0.142857
0.142857
0.142857
0.0
0.083333
0.285714
0.272727
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.4
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.4
0.0
0.285714
0.0
0.222222
0.181818
0.25
0.230769
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.35
0.380952
0.4
0.0
0.285714
0.222222
0.3
0.272727
0.153846
0.0
0.285714
0.153846
0.0
0.285714
0.266667
0.125
0.058824
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.1
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.052632
0.1
0.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
0.5
1.0
0.0
1.0
1.0
1.0
1.0
0.0
0.666667
0.0
0.5
0.333333
0.666667
0.666667
0.0
1.0
0.75
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.666667
0.4
0.285714
0.222222
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.181818
0.090909
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.25
0.25
0.166667
0.0
0.083333
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.25
0.25
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.0
0.181818
0.181818
0.272727
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.125
0.25
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.090909
0.333333
0.333333
0.0
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.1
0.0
0.333333
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.333333
0.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.25
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.4
0.4
0.2
0.0
0.0
0.0
0.0
0.285714
0.285714
0.375
0.375
0.5
0.5
0.5
0.0
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.222222
0.222222
0.3
0.3
0.0
0.0
0.0
0.0
0.5
0.5
0.6
0.6
0.0
0.0
1.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
0.5
1.0
0.5
1.0
1.0
0.5
0.5
0.0
0.5
0.5
0.5
0.5
0.5
0.5
0.333333
0.5
0.0
1.0
0.0
0.5
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.0
0.333333
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.111111
0.111111
0.111111
0.111111
0.111111
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.25
0.166667
0.307692
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.181818
0.0
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.090909
0.090909
0.1
0.1
0.090909
0.090909
0.181818
1.0
0.5
0.333333
0.25
0.4
0.5
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.066667
0.066667
0.066667
0.0625
0.0625
0.0625
0.0625
0.0
0.0
0.157895
0.2
0.0
0.285714
0.0
0.0
0.125
0.16
0.0
0.230769
0.0
0.0
0.103448
0.133333
0.0
0.193548
0.0
0.0
0.088235
0.114286
0.0
0.166667
0.027027
0.0625
0.0625
0.0625
0.0625
0.0
0.0
0.157895
0.2
0.0
0.285714
0.0
0.0
0.125
0.16
0.0
0.230769
0.0
0.0
0.103448
0.133333
0.0
0.193548
0.0
0.0
0.088235
0.114286
0.0
0.166667
0.027027
0.0625
0.0625
0.0625
0.0625
0.0
0.0
0.157895
0.2
0.0
0.285714
0.0
0.0
0.125
0.16
0.0
0.230769
0.0
0.0
0.103448
0.133333
0.0
0.193548
0.0
0.0
0.088235
0.114286
0.0
0.166667
0.027027
0.090909
0.090909
0.083333
0.083333
0.083333
0.083333
0.083333
0.083333
0.142857
0.125
0.166667
0.0
0.285714
0.0
0.1875
0.0
0.066667
0.066667
0.0625
0.0625
0.235294
0.277778
0.0
0.368421
0.0
0.15
0.05
0.0625
0.0625
0.235294
0.277778
0.0
0.368421
0.0
0.1
0.05
0.0625
0.0625
0.117647
0.0
0.222222
0.105263
0.0
0.2
0.05
0.0625
0.0625
0.235294
0.333333
0.0
0.421053
0.0
0.1
0.05
0.0625
0.0625
0.235294
0.333333
0.0
0.421053
0.0
0.15
0.05
0.0625
0.0625
0.117647
0.0
0.222222
0.105263
0.0
0.2
0.05
0.333333
0.411765
0.0
0.066667
0.066667
0.0625
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.0
0.0
0.15
0.0
0.0
0.130435
0.0
0.0
1.0
1.0
0.5
1.0
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.0
0.333333
0.0
0.0
0.5
0.6
0.6
0.0
0.285714
0.285714
0.428571
0.6
0.666667
0.666667
0.714286
0.0
1.0
0.666667
1.0
1.0
0.25
0.8
0.833333
1.0
1.0
0.0
1.0
0.0
0.222222
0.222222
0.0
0.8
0.0
0.818182
1.0
0.5
0.25
1.0
1.0
1.0
0.0
0.166667
0.166667
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.333333
0.666667
0.333333
0.0
0.0
0.0
1.0
1.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
1.0
0.5
0.333333
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.25
0.25
0.0
0.2
0.0
0.0
0.0
0.090909
0.090909
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.076923
0.076923
0.076923
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.642857
0.666667
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.181818
0.181818
0.0
0.153846
0.153846
0.307692
0.333333
0.066667
0.071429
0.153846
0.153846
0.0
0.076923
0.076923
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.071429
0.071429
0.066667
0.066667
0.133333
0.2
0.2
0.0
0.0
0.1
0.1
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.071429
0.076923
0.083333
0.083333
0.0
0.083333
0.083333
0.076923
0.076923
0.153846
0.111111
0.111111
0.363636
0.583333
0.076923
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.4
0.454545
0.1
0.0
0.375
1.0
1.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.0
0.25
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.5
0.166667
0.333333
0.333333
0.5
1.0
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
0.25
0.0
1.0
1.0
0.75
0.8
0.375
0.444444
0.5
0.5
0.5
0.5
0.454545
0.454545
0.454545
0.454545
0.5
0.545455
0.545455
0.416667
0.416667
0.416667
0.416667
0.0
0.571429
0.0
0.4375
0.0
0.0
0.058824
0.058824
0.0
0.055556
0.055556
0.545455
0.583333
0.583333
0.384615
0.384615
0.384615
0.384615
0.0
0.6
0.0
0.411765
0.0
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.416667
0.461538
0.461538
0.5
0.5
0.5
0.5
0.0
0.5625
0.0
0.444444
0.0
0.0
0.052632
0.052632
0.0
0.05
0.05
0.461538
0.5
0.5
0.466667
0.466667
0.466667
0.466667
0.0
0.529412
0.0
0.473684
0.0
0.0
0.05
0.05
0.0
0.047619
0.047619
0.045455
0.071429
1.0
0.0
0.5
0.333333
1.0
1.0
1.0
0.0
1.0
0.25
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.0
0.0
0.25
0.0
0.5
0.5
0.25
0.5
0.25
0.0
1.0
0.0
0.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.4
0.5
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.066667
0.066667
0.066667
0.0625
0.0625
0.0625
0.0625
0.0
0.0
0.157895
0.2
0.0
0.285714
0.0
0.0
0.125
0.16
0.0
0.230769
0.0
0.0
0.103448
0.133333
0.0
0.193548
0.0
0.0
0.088235
0.114286
0.0
0.166667
0.027027
0.0625
0.0625
0.0625
0.0625
0.0
0.0
0.157895
0.2
0.0
0.285714
0.0
0.0
0.125
0.16
0.0
0.230769
0.0
0.0
0.103448
0.133333
0.0
0.193548
0.0
0.0
0.088235
0.114286
0.0
0.166667
0.027027
0.0625
0.0625
0.0625
0.0625
0.0
0.0
0.157895
0.2
0.0
0.285714
0.0
0.0
0.125
0.16
0.0
0.230769
0.0
0.0
0.103448
0.133333
0.0
0.193548
0.0
0.0
0.088235
0.114286
0.0
0.166667
0.027027
0.090909
0.090909
0.083333
0.083333
0.083333
0.083333
0.083333
0.083333
0.142857
0.125
0.166667
0.0
0.285714
0.0
0.1875
0.0
0.066667
0.066667
0.0625
0.0625
0.235294
0.277778
0.0
0.368421
0.0
0.15
0.05
0.0625
0.0625
0.235294
0.277778
0.0
0.368421
0.0
0.1
0.05
0.0625
0.0625
0.117647
0.0
0.222222
0.105263
0.0
0.2
0.05
0.0625
0.0625
0.235294
0.333333
0.0
0.421053
0.0
0.1
0.05
0.0625
0.0625
0.235294
0.333333
0.0
0.421053
0.0
0.15
0.05
0.0625
0.0625
0.117647
0.0
0.222222
0.105263
0.0
0.2
0.05
0.333333
0.411765
0.0
0.066667
0.066667
0.0625
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.058824
0.0
0.0
0.15
0.0
0.0
0.130435
0.0
0.0
0.0
1.0
0.0
0.0
0.5
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
1.0
0.0
0.0
0.0
0.0
0.5
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
1.0
0.5
0.333333
0.25
0.2
0.5
0.285714
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
1.0
1.0
0.5
0.5
1.0
0.333333
0.333333
0.25
0.25
0.5
0.2
0.2
0.0
0.333333
0.333333
0.142857
0.142857
0.0
0.25
0.25
0.2
0.166667
0.333333
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
1.0
1.0
1.0
0.0
1.0
0.0
1.0
0.0
0.666667
0.0
0.4
0.285714
0.285714
0.571429
0.571429
0.222222
0.222222
0.444444
0.444444
0.285714
0.375
0.285714
0.2
0.2
0.4
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.083333
0.0
0.375
0.444444
0.375
0.181818
0.181818
0.363636
0.363636
0.0
0.0
0.0
0.0
0.0
0.0
0.083333
0.0
0.0
0.076923
0.0
0.2
0.272727
0.2
0.25
0.25
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0
0.071429
0.0
0.272727
0.333333
0.272727
0.230769
0.230769
0.461538
0.461538
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.066667
0.0
0.0625
0.083333
0.0
0.0
1.0
0.0
1.0
0.0
0.0
1.0
0.0
1.0
1.0
1.0
1.0
1.0
0.0
1.0
0.0
0.0
0.333333
0.333333
0.0
0.75
0.75
0.2
0.8
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.6
0.6
0.166667
0.666667
0.0
0.0
0.0
0.0
0.5
0.666667
0.714286
0.714286
0.714286
0.0
0.0
0.0
0.0
0.777778
0.0
0.1
0.1
0.0
0.166667
0.0
0.0
0.75
0.0
0.0
0.0
0.777778
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.666667
0.666667
0.666667
0.666667
0.0
0.75
0.0
0.666667
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.0
0.8
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.25
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.4
0.4
0.2
0.0
0.0
0.0
0.0
0.285714
0.285714
0.375
0.375
0.5
0.5
0.5
0.0
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.222222
0.222222
0.3
0.3
0.0
0.0
0.0
0.0
0.5
0.5
0.6
0.6
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
0.0
0.0
0.75
0.75
0.833333
1.0
0.0
0.0
0.333333
0.333333
0.4
0.4
0.4
0.5
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.25
0.25
0.2
0.2
0.0
0.0
0.333333
0.5
0.5
0.6
0.6
0.0
0.0
0.2
0.4
0.75
1.0
0.5
1.0
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.0
0.0
0.25
0.333333
0.5
0.5
0.333333
0.5
0.5
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
1.0
0.5
0.0
0.0
1.0
1.0
1.0
0.333333
0.25
0.25
0.333333
0.666667
0.25
0.0
0.0
0.0
0.666667
0.25
0.5
0.2
0.0
0.5
0.2
0.2
0.2
0.2
0.333333
0.2
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.142857
0.285714
0.125
0.0
0.285714
0.142857
0.142857
0.25
0.125
0.25
0.111111
0.0
0.25
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.0
0.142857
0.25
0.285714
0.375
0.285714
0.0
0.0
0.0
0.0
0.2
0.0
0.181818
0.0
0.0
0.0
0.0
0.2
1.0
0.5
1.0
1.0
1.0
1.0
0.0
1.0
0.666667
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.0
0.285714
0.0
0.142857
0.6
0.285714
0.125
0.375
0.375
0.375
0.375
0.111111
0.4
0.090909
0.153846
0.090909
0.090909
0.153846
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.133333
0.0625
0.0625
0.0625
0.117647
0.166667
0.0
0.0
0.142857
0.0
0.153846
0.25
0.0
0.076923
0.076923
0.0
0.071429
0.071429
0.071429
0.071429
0.0
0.0
0.0
0.066667
0.0
0.117647
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.05
0.05
0.0
0.0
0.0
1.0
0.5
0.333333
0.428571
0.428571
0.5
0.555556
0.555556
0.25
1.0
1.0
0.5
0.5
0.333333
0.5
0.4
0.285714
0.333333
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.0
1.0
0.25
0.0
1.0
0.5
0.0
1.0
0.5
0.0
1.0
0.333333
0.25
0.333333
0.428571
0.222222
1.0
1.0
0.5
0.5
0.333333
0.5
0.4
0.285714
0.333333
0.5
0.0
0.0
0.0
0.0
0.666667
0.666667
0.25
0.2
0.285714
0.25
0.2
0.0
0.333333
0.25
0.2
0.2
0.166667
0.166667
0.166667
0.142857
0.142857
0.333333
1.0
1.0
0.666667
0.4
0.285714
0.5
0.5
0.5
0.5
0.2
0.2
0.25
0.5
0.5
0.6
0.666667
0.666667
0.4
0.5
0.5
0.5
0.5
0.6
0.6
0.666667
0.714286
0.714286
0.4
0.5
0.5
0.142857
0.142857
0.5
0.666667
0.666667
0.714286
0.75
0.625
0.333333
0.25
0.25
0.333333
0.25
0.333333
0.333333
0.4
0.6
0.6
0.75
0.8
0.8
0.8
0.0
0.0
0.0
0.0
0.75
0.666667
0.666667
0.666667
0.25
0.25
0.2
0.2
0.4
1.0
1.0
0.5
0.5
0.333333
0.5
0.4
0.285714
0.333333
0.5
0.0
0.666667
0.75
0.0
0.2
0.2
0.666667
0.0
0.142857
0.142857
0.2
0.166667
0.25
0.222222
0.181818
0.0
0.222222
0.5
0.0
0.333333
0.0
0.0
0.0
0.384615
0.384615
0.071429
0.461538
0.461538
0.461538
0.0
0.090909
0.083333
0.076923
0.0
1.0
1.0
1.0
0.25
0.25
0.2
0.2
0.166667
0.285714
0.25
0.2
0.166667
0.2
0.8
0.8
0.0
0.0
0.0
0.2
1.0
1.0
1.0
1.0
0.0
0.25
0.25
0.4
0.4
0.4
0.166667
0.285714
0.222222
0.181818
0.25
0.2
1.0
0.0
0.5
0.6
0.0
0.571429
0.625
0.625
0.0
0.2
0.2
0.090909
0.090909
0.083333
0.153846
0.214286
0.125
0.083333
0.2
0.0
0.090909
0.090909
0.0
0.0
0.0
0.230769
0.285714
0.333333
0.0
0.0
0.0
0.0
0.166667
0.210526
0.25
0.0
0.047619
0.047619
0.0
0.0
0.3
0.3
0.047619
0.047619
0.045455
0.090909
0.130435
0.043478
0.130435
0.041667
0.041667
0.2
0.28
0.346154
0.346154
0.037037
0.037037
0.035714
0.068966
0.333333
0.0625
0.035714
0.333333
0.0
0.37037
0.0
0.0
0.413793
0.0
0.37931
0.2
0.129032
0.5625
0.0
0.058824
0.142857
0.0
0.108108
0.594595
0.594595
0.027027
0.594595
0.405405
0.405405
0.026316
0.025641
0.04878
0.452381
0.045455
0.027027
0.594595
0.421053
0.0
0.026316
0.051282
0.189189
0.189189
0.0
0.026316
0.026316
0.078947
0.444444
0.444444
0.444444
0.444444
0.444444
0.1
0.5
0.166667
0.142857
0.125
0.1
1.0
0.5
0.333333
0.142857
0.285714
0.375
0.375
0.444444
0.5
0.5
0.222222
0.1
0.1
0.090909
0.090909
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.6
0.6
0.285714
0.222222
0.4
0.166667
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
1.0
1.0
0.25
0.25
0.75
0.75
0.75
0.25
0.25
0.25
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
1.0
0.5
0.333333
0.25
0.4
0.5
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.090909
0.0
0.0
0.12
0.153846
0.0
0.222222
0.0
0.0
0.1
0.129032
0.0
0.1875
0.0
0.0
0.085714
0.111111
0.0
0.162162
0.0
0.0
0.075
0.097561
0.0
0.142857
0.023256
0.0
0.0
0.12
0.153846
0.0
0.222222
0.0
0.0
0.1
0.129032
0.0
0.1875
0.0
0.0
0.085714
0.111111
0.0
0.162162
0.0
0.0
0.075
0.097561
0.0
0.142857
0.023256
0.0
0.0
0.12
0.153846
0.0
0.222222
0.0
0.0
0.1
0.129032
0.0
0.1875
0.0
0.0
0.085714
0.111111
0.0
0.162162
0.0
0.0
0.075
0.097561
0.0
0.142857
0.023256
0.052632
0.052632
0.05
0.05
0.05
0.05
0.05
0.05
0.090909
0.083333
0.1
0.0
0.181818
0.0
0.125
0.0
0.173913
0.208333
0.0
0.28
0.0
0.153846
0.038462
0.173913
0.208333
0.0
0.28
0.0
0.076923
0.038462
0.086957
0.0
0.166667
0.08
0.0
0.153846
0.038462
0.173913
0.25
0.0
0.32
0.0
0.076923
0.038462
0.173913
0.25
0.0
0.32
0.0
0.153846
0.038462
0.086957
0.0
0.166667
0.08
0.0
0.153846
0.038462
0.227273
0.291667
0.0
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.041667
0.0
0.0
0.111111
0.0
0.0
0.1
0.0
0.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.285714
0.285714
0.285714
0.0
0.0
0.0
0.125
0.0
0.0
0.111111
0.222222
0.111111
0.222222
0.2
0.0
0.0
0.0
0.1
0.0
0.2
0.2
0.2
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.125
0.0
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.5
0.333333
0.666667
0.666667
1.0
1.0
1.0
0.4
0.666667
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
0.5
0.5
0.666667
1.0
0.5
0.333333
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.2
0.285714
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.25
0.25
0.0
0.25
0.0
0.25
0.4
0.4
0.166667
0.25
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.285714
0.0
0.0
0.285714
0.0
1.0
0.5
0.5
0.5
0.0
0.0
0.0
0.333333
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.0
0.0
0.0
0.333333
0.0
0.5
0.5
0.666667
0.666667
0.0
0.0
0.0
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.75
1.0
0.666667
1.0
1.0
0.25
0.0
0.333333
0.5
0.5
0.0
0.571429
0.0
0.222222
0.222222
0.0
0.5
0.0
0.545455
0.571429
0.5
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.111111
0.0
0.111111
0.111111
0.0
0.111111
0.111111
0.0
0.181818
0.181818
0.25
0.25
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.142857
0.2
0.2
0.2
0.117647
0.117647
0.117647
0.142857
0.142857
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.125
0.125
0.176471
0.125
0.125
0.125
0.176471
0.125
0.142857
0.142857
0.2
0.2
0.2
0.2
0.25
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.25
0.25
0.0
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.1
0.1
0.1
0.090909
0.090909
0.090909
0.083333
0.083333
0.153846
0.153846
0.230769
0.230769
0.083333
0.083333
0.0
0.0
0.083333
0.214286
0.3125
0.0
0.0
0.166667
0.166667
0.0
0.0
0.0
0.076923
0.2
0.294118
0.368421
0.0
0.0
0.0
0.166667
0.166667
0.0
0.0
0.0
0.076923
0.2
0.294118
0.368421
0.0
0.0
0.0
0.368421
0.368421
0.4
0.368421
0.166667
0.1
0.142857
0.142857
0.117647
0.117647
0.294118
0.294118
0.105263
0.15
0.15
0.190476
0.190476
0.190476
0.227273
0.227273
0.227273
0.294118
0.294118
0.105263
0.15
0.15
0.190476
0.190476
0.190476
0.227273
0.227273
0.227273
0.105263
0.105263
0.15
0.15
0.105263
0.105263
0.15
0.15
0.117647
0.117647
0.294118
0.294118
0.294118
0.294118
0.25
1.0
1.0
1.0
1.0
0.0
0.0
1.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.666667
0.666667
0.25
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.428571
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.333333
0.0
0.2
0.090909
0.0
0.333333
0.333333
0.0
0.0
0.428571
0.0
0.25
0.25
0.25
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.666667
0.25
0.25
0.25
0.0
0.0
0.25
0.2
0.2
0.285714
0.285714
0.0
0.0
0.0
0.142857
0.0
0.0
0.166667
0.166667
0.285714
0.285714
0.0
0.0
0.0
0.285714
1.0
0.5
0.333333
0.0
0.0
0.4
0.4
0.0
0.571429
0.625
0.0
0.571429
0.4
0.0
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.4
0.0
0.571429
0.625
0.0
0.571429
0.5
0.2
0.2
0.2
0.2
0.166667
0.166667
0.0
0.0
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.571429
0.625
0.0
0.0
0.666667
0.0
0.0
0.0
0.125
0.125
0.777778
0.0
0.0
0.111111
0.111111
0.0
0.7
0.0
0.0
0.1
0.1
0.636364
0.666667
0.0
0.714286
0.0
0.090909
0.090909
0.083333
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.0
0.2
0.0
0.0
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.571429
0.625
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.777778
0.0
0.0
0.111111
0.111111
0.7
0.727273
0.0
0.769231
0.1
0.0
0.666667
0.666667
0.25
0.25
0.2
0.2
0.5
0.0
0.0
0.0
0.5
0.0
0.2
0.0
0.75
0.5
0.5
0.0
0.0
0.0
0.333333
0.333333
0.25
0.25
0.0
0.333333
0.333333
0.0
0.142857
0.142857
0.166667
0.0
0.285714
0.285714
0.0
0.444444
0.5
0.0
0.444444
0.285714
0.25
0.25
0.0
0.0
0.333333
0.333333
0.0
0.5
0.555556
0.0
0.5
0.4
0.0
0.285714
0.285714
0.0
0.125
0.125
0.142857
0.0
0.25
0.25
0.0
0.4
0.454545
0.0
0.4
0.285714
0.25
0.25
0.333333
0.333333
0.285714
0.285714
0.0
0.142857
0.0
0.375
0.375
0.375
0.0
0.222222
0.5
0.5
0.0
0.5
0.5
0.0
0.2
0.2
0.25
0.0
0.4
0.4
0.0
0.571429
0.625
0.0
0.571429
0.4
0.5
0.5
0.0
0.0
0.5
0.5
0.0
0.666667
0.714286
0.0
0.666667
0.666667
0.0
0.4
0.4
0.0
0.166667
0.166667
0.2
0.0
0.333333
0.333333
0.0
0.5
0.555556
0.0
0.5
0.4
0.5
0.5
0.333333
0.4
0.4
0.0
0.0
0.2
0.5
0.5
0.5
0.5
0.4
0.0
0.0
0.666667
0.666667
0.0
0.8
0.833333
0.0
0.8
0.666667
0.0
0.0
0.4
0.4
0.5
0.5
0.5
1.0
1.0
1.0
0.333333
0.25
0.25
0.5
0.5
0.25
0.25
0.25
0.0
0.5
0.25
0.5
0.2
0.0
0.5
0.2
0.2
0.2
0.2
0.333333
0.333333
0.142857
0.0
0.0
0.0
0.0
0.25
0.0
0.222222
0.222222
0.222222
0.222222
0.222222
0.1
0.0
0.222222
0.111111
0.2
0.2
0.2
0.2
0.090909
0.0
0.2
0.1
0.2
0.0
0.0
0.0
0.285714
0.0
0.25
0.25
0.2
0.2
0.2
0.1
0.0
0.0
0.0
0.2
0.0
0.2
0.2
0.272727
0.272727
0.2
0.0
0.0
0.0
0.153846
0.214286
0.0
0.133333
0.0
0.0
0.0
0.166667
0.166667
0.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
0.5
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.333333
0.5
0.5
0.5
0.2
0.2
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.25
0.25
0.2
0.0
0.0
0.333333
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
1.0
1.0
1.0
0.5
0.5
0.666667
1.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.0
0.0
0.125
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.666667
0.666667
0.666667
0.666667
0.0
0.75
0.0
0.666667
0.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
0.5
1.0
0.0
1.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.0
0.666667
0.666667
0.666667
0.0
0.25
0.2
0.2
0.2
0.333333
0.333333
0.285714
0.0
0.0
1.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.333333
0.333333
0.333333
0.428571
0.428571
0.0
0.0
0.0
0.0
0.285714
0.285714
0.285714
1.0
1.0
1.0
1.0
1.0
0.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.142857
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
1.0
0.5
0.5
0.5
0.0
0.0
0.0
0.333333
1.0
0.333333
0.0
1.0
0.666667
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.0
0.285714
0.0
0.142857
0.6
0.285714
0.125
0.375
0.375
0.375
0.375
0.111111
0.4
0.090909
0.153846
0.090909
0.090909
0.153846
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.133333
0.0625
0.0625
0.0625
0.117647
0.166667
0.0
0.0
0.142857
0.0
0.153846
0.25
0.0
0.076923
0.076923
0.0
0.071429
0.071429
0.071429
0.071429
0.0
0.0
0.0
0.066667
0.0
0.117647
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.05
0.05
0.0
0.0
0.0
1.0
0.333333
0.25
0.25
0.333333
0.666667
0.25
0.0
0.0
0.0
0.666667
0.25
0.5
0.2
0.0
0.5
0.2
0.2
0.2
0.2
0.333333
0.2
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.142857
0.285714
0.125
0.0
0.285714
0.142857
0.142857
0.25
0.125
0.25
0.111111
0.0
0.25
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.0
0.142857
0.25
0.285714
0.375
0.285714
0.0
0.0
0.0
0.0
0.2
0.0
0.181818
0.0
0.0
0.0
0.0
0.2
1.0
0.5
0.333333
0.25
0.2
0.166667
0.0
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.052632
0.0
0.0
0.05
0.0
0.05
0.05
0.0
0.090909
0.083333
0.05
0.0
0.0
0.0
0.0
0.0
0.043478
0.083333
0.0
0.0
0.0
0.0
0.045455
0.043478
0.083333
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.0
0.0
0.086957
0.0
0.0
0.045455
0.043478
0.041667
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.041667
0.0
0.0
0.0
0.0
0.045455
0.043478
0.0
0.0
0.043478
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.041667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.0
0.8
0.0
0.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
0.0
0.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
1.0
1.0
0.0
0.0
1.0
0.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.0
0.0
0.25
0.0
0.5
0.5
0.25
0.5
0.25
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.25
0.4
1.0
0.666667
0.666667
0.25
0.25
0.75
0.5
0.25
0.75
1.0
0.5
0.333333
0.428571
0.428571
0.0
0.222222
0.0
0.25
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.0
1.0
0.5
0.0
1.0
0.5
0.0
1.0
0.333333
0.25
0.333333
0.428571
0.222222
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.666667
0.5
0.333333
0.4
0.333333
0.25
0.0
0.333333
0.25
0.0
0.2
0.2
0.0
0.166667
0.166667
0.142857
0.333333
1.0
0.0
0.666667
0.4
0.285714
1.0
0.0
0.666667
0.0
0.0
0.25
0.5
0.333333
0.333333
0.25
0.4
0.0
0.666667
1.0
0.0
0.666667
0.666667
0.75
0.75
0.0
0.333333
0.0
0.5
0.6
0.5
0.0
0.166667
0.2
0.166667
0.166667
0.142857
0.25
0.0
0.4
1.0
0.0
0.666667
0.4
0.285714
1.0
0.666667
0.75
0.75
0.75
0.8
0.4
0.8
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.25
0.2
0.4
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.666667
0.75
0.0
0.2
0.2
0.0
0.0
0.166667
0.166667
0.2
0.166667
0.25
0.222222
0.181818
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.090909
0.272727
0.181818
0.272727
0.0
0.125
0.111111
0.1
0.0
1.0
1.0
1.0
0.25
0.25
0.0
0.2
0.2
0.285714
0.25
0.2
0.0
0.2
0.8
0.8
0.0
0.0
0.0
0.2
1.0
1.0
1.0
1.0
0.0
0.0
0.25
0.4
0.2
0.4
0.166667
0.285714
0.222222
0.181818
0.25
0.2
1.0
0.0
0.5
0.0
0.0
0.0
0.333333
0.333333
0.0
0.25
0.25
0.0
0.111111
0.111111
0.181818
0.25
0.142857
0.0
0.222222
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.076923
0.076923
0.0
0.0
0.25
0.25
0.076923
0.076923
0.071429
0.142857
0.2
0.066667
0.2
0.0625
0.0625
0.294118
0.0
0.166667
0.166667
0.0
0.052632
0.052632
0.095238
0.181818
0.083333
0.0
0.157895
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1875
0.176471
0.0
0.0
0.105263
0.0
0.0
0.0
0.095238
0.095238
0.047619
0.238095
0.142857
0.142857
0.05
0.047619
0.086957
0.08
0.074074
0.047619
0.238095
0.181818
0.0
0.045455
0.086957
0.125
0.125
0.0
0.04
0.0
0.125
0.428571
0.428571
0.142857
0.142857
0.428571
0.125
0.5
0.2
0.166667
0.142857
0.125
1.0
0.5
0.333333
0.142857
0.285714
0.375
0.375
0.0
0.2
0.0
0.222222
0.1
0.0
0.090909
0.1
1.0
1.0
1.0
1.0
0.0
0.4
0.0
0.5
0.5
0.6
0.333333
0.25
0.333333
0.166667
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
1.0
1.0
1.0
0.5
0.0
0.333333
0.5
0.666667
1.0
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.666667
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.5
0.5
0.5
0.0
0.75
0.0
0.428571
0.125
0.125
0.125
0.125
0.2
0.272727
0.272727
0.5
0.666667
0.6
0.6
0.6
0.6
0.0
0.636364
0.636364
0.333333
0.461538
0.428571
0.428571
0.428571
0.428571
0.0
0.466667
0.466667
0.461538
0.666667
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.2
0.0
0.166667
0.0
0.285714
0.285714
0.0
0.285714
0.375
0.375
0.111111
0.0
0.2
0.2
0.2
0.111111
0.444444
0.222222
0.444444
0.5
0.0
0.272727
0.272727
0.583333
0.333333
0.125
0.25
0.25
0.111111
0.1
0.090909
0.083333
0.230769
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.214286
0.214286
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.214286
0.066667
0.125
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0625
0.0
0.176471
0.176471
0.176471
0.0
0.055556
0.055556
0.055556
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.0
0.125
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.142857
0.142857
0.0
0.0
0.0
0.0
0.833333
0.833333
0.142857
0.142857
0.833333
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.222222
0.7
0.727273
0.0
0.769231
0.785714
0.785714
0.8
0.8
0.714286
0.714286
0.833333
0.0
0.0
0.25
0.25
0.25
0.6
0.636364
0.0
0.692308
0.714286
0.714286
0.733333
0.733333
1.0
1.0
0.0
1.0
1.0
1.0
1.0
1.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.333333
0.333333
0.333333
0.428571
0.428571
0.0
0.0
0.0
0.0
0.285714
0.285714
0.285714
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.5
0.333333
0.333333
1.0
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
0.25
0.0
1.0
0.5
0.5
0.5
0.333333
0.333333
0.25
0.25
0.0
1.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.5
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.6
0.5
0.285714
0.0
0.0
0.0
0.125
0.0
0.6
0.666667
0.6
0.25
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.153846
0.307692
0.307692
0.214286
0.0
0.125
0.0
0.0
0.058824
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.227273
0.0
0.083333
0.0
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.291667
0.357143
0.0
0.125
0.0
0.0
0.058824
0.352941
0.0
0.105263
0.0
0.05
0.0
0.0
0.0
0.35
0.0
0.380952
0.0
0.0
0.0
0.045455
0.0
0.045455
0.0
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.0
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.428571
0.428571
0.5
0.555556
0.555556
0.25
1.0
1.0
0.5
0.5
0.333333
0.5
0.4
0.285714
0.333333
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.0
1.0
0.25
0.0
1.0
0.5
0.0
1.0
0.5
0.0
1.0
0.333333
0.25
0.333333
0.428571
0.222222
1.0
1.0
0.5
0.5
0.333333
0.5
0.4
0.285714
0.333333
0.5
0.0
0.0
0.0
0.0
0.666667
0.666667
0.25
0.2
0.285714
0.25
0.2
0.0
0.333333
0.25
0.2
0.2
0.166667
0.166667
0.166667
0.142857
0.142857
0.333333
1.0
1.0
0.666667
0.4
0.285714
0.5
0.5
0.5
0.5
0.2
0.2
0.25
0.5
0.5
0.6
0.666667
0.666667
0.4
0.5
0.5
0.5
0.5
0.6
0.6
0.666667
0.714286
0.714286
0.4
0.5
0.5
0.142857
0.142857
0.5
0.666667
0.666667
0.714286
0.75
0.625
0.333333
0.25
0.25
0.333333
0.25
0.333333
0.333333
0.4
0.6
0.6
0.75
0.8
0.8
0.8
0.0
0.0
0.0
0.0
0.75
0.666667
0.666667
0.666667
0.25
0.25
0.2
0.2
0.4
1.0
1.0
0.5
0.5
0.333333
0.5
0.4
0.285714
0.333333
0.5
0.0
0.666667
0.75
0.0
0.2
0.2
0.666667
0.0
0.142857
0.142857
0.2
0.166667
0.25
0.222222
0.181818
0.0
0.222222
0.5
0.0
0.333333
0.0
0.0
0.0
0.384615
0.384615
0.071429
0.461538
0.461538
0.461538
0.0
0.090909
0.083333
0.076923
0.0
1.0
1.0
1.0
0.25
0.25
0.2
0.2
0.166667
0.285714
0.25
0.2
0.166667
0.2
0.8
0.8
0.0
0.0
0.0
0.2
1.0
1.0
1.0
1.0
0.0
0.25
0.25
0.4
0.4
0.4
0.166667
0.285714
0.222222
0.181818
0.25
0.2
1.0
0.0
0.5
0.6
0.0
0.571429
0.625
0.625
0.0
0.2
0.2
0.090909
0.090909
0.083333
0.153846
0.214286
0.125
0.083333
0.2
0.0
0.090909
0.090909
0.0
0.0
0.0
0.230769
0.285714
0.333333
0.0
0.0
0.0
0.0
0.166667
0.210526
0.25
0.0
0.047619
0.047619
0.0
0.0
0.3
0.3
0.047619
0.047619
0.045455
0.090909
0.130435
0.043478
0.130435
0.041667
0.041667
0.2
0.28
0.346154
0.346154
0.037037
0.037037
0.035714
0.068966
0.333333
0.0625
0.035714
0.333333
0.0
0.37037
0.0
0.0
0.413793
0.0
0.37931
0.2
0.129032
0.5625
0.0
0.058824
0.142857
0.0
0.108108
0.594595
0.594595
0.027027
0.594595
0.405405
0.405405
0.026316
0.025641
0.04878
0.452381
0.045455
0.027027
0.594595
0.421053
0.0
0.026316
0.051282
0.189189
0.189189
0.0
0.026316
0.026316
0.078947
0.444444
0.444444
0.444444
0.444444
0.444444
0.1
0.5
0.166667
0.142857
0.125
0.1
1.0
0.5
0.333333
0.142857
0.285714
0.375
0.375
0.444444
0.5
0.5
0.222222
0.1
0.1
0.090909
0.090909
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.6
0.6
0.285714
0.222222
0.4
0.166667
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.5
0.333333
0.25
0.2
1.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
1.0
1.0
1.0
0.0
0.0
1.0
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.285714
0.285714
0.714286
1.0
0.0
0.0
1.0
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.285714
0.285714
0.714286
1.0
0.0
0.0
1.0
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.0
0.066667
0.066667
0.0
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.090909
0.090909
0.0
0.083333
0.0
0.083333
0.083333
0.0
0.142857
0.125
0.083333
0.0
0.0
0.0
0.0
0.0
0.066667
0.0
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.0
0.0
0.117647
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.0
0.0
0.058824
0.0
0.0
0.0625
0.0
0.0
0.0
0.066667
0.0
0.0625
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.333333
0.0
1.0
0.5
0.333333
0.25
0.4
0.4
0.6
0.4
0.6
0.4
1.0
0.5
0.333333
0.25
0.2
1.0
0.5
0.5
0.5
0.5
0.5
1.0
0.5
0.333333
0.25
0.4
0.4
0.2
0.4
0.4
0.4
1.0
0.0
0.0
1.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.25
0.25
0.6
0.6
0.0
0.0
0.2
0.2
0.6
1.0
1.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.5
0.0
0.666667
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
1.0
0.5
0.333333
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.25
0.25
0.0
0.2
0.0
0.0
0.0
0.090909
0.090909
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.076923
0.076923
0.076923
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.642857
0.666667
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.181818
0.181818
0.0
0.153846
0.153846
0.307692
0.333333
0.066667
0.071429
0.153846
0.153846
0.0
0.076923
0.076923
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.071429
0.071429
0.066667
0.066667
0.133333
0.2
0.2
0.0
0.0
0.1
0.1
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.071429
0.076923
0.083333
0.083333
0.0
0.083333
0.083333
0.076923
0.076923
0.153846
0.111111
0.111111
0.363636
0.583333
0.076923
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.4
0.454545
0.1
0.0
0.375
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.0
0.0
0.181818
0.153846
0.0
0.0
0.153846
0.0
0.133333
0.133333
0.266667
0.333333
0.071429
0.153846
0.272727
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.181818
0.0
0.0
0.153846
0.214286
0.0
0.0
0.2
0.0
0.0
0.133333
0.0
0.117647
0.117647
0.235294
0.3125
0.066667
0.214286
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.181818
0.0
0.0
0.153846
0.214286
0.0
0.0
0.2
0.25
0.0
0.0
0.235294
0.0
0.0
0.117647
0.0
0.105263
0.105263
0.210526
0.294118
0.0625
0.266667
0.230769
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.5
0.5
0.5
0.0
0.75
0.0
0.428571
0.125
0.125
0.125
0.125
0.2
0.272727
0.272727
0.5
0.666667
0.6
0.6
0.6
0.6
0.0
0.636364
0.636364
0.333333
0.461538
0.428571
0.428571
0.428571
0.428571
0.0
0.466667
0.466667
0.461538
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.4
0.571429
0.333333
0.0
0.1
0.1
0.0
0.090909
0.090909
0.0
0.545455
0.666667
0.0
0.076923
0.076923
0.0
0.071429
0.071429
0.692308
0.0
0.071429
0.071429
0.0
0.066667
0.066667
0.714286
0.733333
0.25
0.352941
1.0
1.0
0.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.666667
0.75
0.75
0.2
0.166667
0.8
0.4
0.0
0.0
0.8
0.0
0.285714
0.0
0.0
0.0
0.0
0.222222
0.0
0.0
0.8
0.833333
0.833333
0.833333
0.142857
0.125
0.75
0.875
0.875
0.0
0.0
0.875
0.0
0.0
0.888889
0.0
0.0
0.181818
0.0
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.076923
0.142857
0.857143
0.875
0.875
0.875
0.111111
0.1
0.090909
0.727273
0.818182
0.818182
0.0
0.0
0.818182
0.0
0.0
0.833333
0.0
0.0
0.142857
0.0
0.733333
0.75
0.0
0.0
0.176471
0.055556
0.722222
0.736842
0.0
0.1
0.1
0.0
0.0
0.1
0.714286
0.727273
0.0
0.0
0.0
0.0
0.0
0.73913
0.75
0.0
0.0
0.0
0.0
0.0
0.76
0.0
0.0
0.038462
0.038462
0.074074
1.0
0.333333
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.0
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
1.0
0.5
0.333333
0.25
0.0
0.4
0.4
0.2
0.4
0.4
0.4
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
1.0
0.5
0.333333
0.25
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.0
0.25
0.25
0.0
0.2
0.0
0.0
0.090909
0.090909
0.2
0.2
0.0
0.166667
0.166667
0.333333
0.357143
0.142857
0.071429
0.0
0.0
0.076923
0.076923
0.076923
0.0
0.153846
0.076923
0.0
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.0
0.25
0.25
0.2
0.272727
0.333333
0.0
0.0
0.384615
0.0
0.0
0.153846
0.153846
0.0
0.142857
0.142857
0.285714
0.3125
0.125
0.0625
0.0
0.0
0.066667
0.285714
0.285714
0.0
0.0
0.0
0.111111
0.111111
0.363636
0.25
0.615385
0.0
0.071429
0.071429
0.0
0.0
0.0
0.166667
0.166667
0.727273
0.692308
0.692308
0.75
0.384615
0.083333
0.0
0.25
0.25
0.0
0.0
0.2
0.2
0.2
0.166667
0.230769
0.230769
0.307692
0.333333
0.066667
0.0
0.153846
0.153846
0.230769
0.230769
0.230769
0.307692
0.333333
0.066667
0.0
0.125
0.25
0.0
0.0
0.2
0.111111
0.111111
0.363636
0.583333
0.076923
0.375
0.375
0.0
0.0
0.25
0.0
0.2
0.2
0.4
0.454545
0.1
0.0
0.375
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.181818
0.0
0.0
0.153846
0.0
0.0
0.266667
0.133333
0.0
0.117647
0.117647
0.235294
0.294118
0.0625
0.133333
0.230769
0.111111
0.111111
0.363636
0.25
0.615385
0.071429
0.333333
0.333333
0.0
0.0
0.181818
0.153846
0.0
0.0
0.133333
0.0
0.1875
0.0
0.0
0.0
0.125
0.0
0.111111
0.111111
0.222222
0.294118
0.0625
0.2
0.230769
0.111111
0.111111
0.363636
0.25
0.615385
0.214286
0.066667
0.272727
0.272727
0.0
0.0
0.153846
0.133333
0.0
0.0
0.117647
0.0
0.166667
0.0
0.0
0.1
0.0
0.190476
0.0
0.0
0.0
0.142857
0.0
0.086957
0.086957
0.173913
0.238095
0.05
0.210526
0.176471
0.0
1.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.5
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.6
0.5
0.285714
0.0
0.0
0.0
0.125
0.0
0.6
0.666667
0.6
0.25
0.0
0.0
0.0
0.111111
0.0
0.0
1.0
0.0
0.0
0.333333
0.333333
0.0
0.75
0.75
0.2
0.8
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.6
0.6
0.166667
0.666667
0.0
0.0
0.0
0.0
0.5
0.666667
0.714286
0.714286
0.714286
0.0
0.0
0.0
0.0
0.777778
0.0
0.1
0.1
0.0
0.166667
0.0
0.0
0.75
0.0
0.0
0.0
0.777778
0.0
0.0
0.0
0.181818
0.0
1.0
0.0
0.5
0.142857
0.142857
0.125
0.125
0.111111
0.111111
0.4
0.111111
0.111111
0.4
0.111111
0.111111
0.4
0.111111
0.111111
0.4
0.125
0.125
0.125
0.125
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.125
0.125
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.111111
0.111111
0.4
0.363636
0.125
0.125
0.111111
0.111111
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.1
0.1
0.363636
0.111111
0.111111
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.111111
0.111111
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.1
0.1
0.363636
0.333333
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.0
0.0
0.0
0.333333
0.0
0.5
0.5
0.666667
0.666667
0.0
0.0
0.0
0.666667
1.0
0.666667
0.666667
0.5
0.0
0.25
0.4
0.0
0.333333
0.0
0.285714
0.0
0.75
0.75
0.4
0.666667
0.666667
0.0
0.0
0.0
0.5
0.5
0.666667
0.5
0.333333
0.0
0.8
0.833333
0.0
0.0
0.0
0.25
0.5
0.0
0.333333
0.0
0.0
0.0
1.0
1.0
0.5
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.0
0.25
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.5
0.166667
0.333333
0.333333
0.5
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
0.5
0.5
0.5
0.5
0.5
0.6
0.666667
0.714286
0.75
0.777778
0.8
0.818182
0.833333
0.846154
0.857143
0.866667
0.875
0.882353
0.882353
0.882353
0.882353
0.888889
0.888889
0.888889
0.888889
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
1.0
0.5
0.666667
0.4
0.285714
0.222222
0.1
0.1
0.333333
0.230769
0.571429
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.0
0.0
0.083333
0.083333
0.181818
0.181818
0.0
0.153846
0.153846
0.307692
0.333333
0.133333
0.066667
0.0
0.0
0.071429
0.071429
0.071429
0.0
0.142857
0.071429
0.0
0.0
0.1
0.1
0.333333
0.230769
0.571429
0.0
0.0
0.222222
0.222222
0.181818
0.25
0.307692
0.0
0.0
0.357143
0.0
0.0
0.142857
0.142857
0.0
0.133333
0.133333
0.266667
0.294118
0.117647
0.058824
0.0
0.0
0.0625
0.266667
0.266667
0.0
0.0
0.0
0.1
0.1
0.333333
0.230769
0.571429
0.0
0.066667
0.066667
0.0
0.0
0.0
0.0
0.153846
0.153846
0.666667
0.642857
0.642857
0.692308
0.357143
0.076923
0.0
0.222222
0.222222
0.0
0.0
0.181818
0.0
0.181818
0.181818
0.153846
0.214286
0.214286
0.285714
0.3125
0.0625
0.0
0.0
0.142857
0.142857
0.214286
0.214286
0.214286
0.285714
0.3125
0.0625
0.0
0.111111
0.222222
0.0
0.0
0.181818
0.0
0.1
0.1
0.333333
0.538462
0.071429
0.333333
0.333333
0.0
0.222222
0.0
0.181818
0.181818
0.363636
0.416667
0.090909
0.0
0.333333
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.6
0.0
0.285714
0.0
0.222222
0.0
0.0
0.1
0.3
0.0
0.166667
0.0
0.076923
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.0
0.071429
0.0
0.071429
0.0
0.0
0.0
0.071429
0.0
0.0
0.071429
0.0
0.0
0.071429
0.125
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.0
0.066667
0.0
0.0
0.0
0.066667
0.117647
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.0
0.0
0.1875
0.0
0.0
0.0
0.0
0.235294
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.066667
0.25
0.4375
0.4375
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.26087
0.0
0.08
0.0
0.0
0.038462
0.24
0.0
0.074074
0.0
0.035714
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.413793
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.25
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.4
0.4
0.2
0.0
0.0
0.0
0.0
0.285714
0.285714
0.375
0.375
0.5
0.5
0.5
0.0
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.222222
0.222222
0.3
0.3
0.0
0.0
0.0
0.0
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.2
0.2
0.2
0.333333
0.333333
0.0
0.0
0.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.8
0.0
0.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.333333
0.333333
0.333333
0.428571
0.428571
0.0
0.0
0.0
0.0
0.285714
0.285714
0.285714
1.0
0.333333
0.0
0.666667
0.75
0.8
0.833333
0.857143
0.125
0.777778
0.777778
0.777778
0.8
0.8
0.818182
0.0
0.0
0.0
0.181818
0.166667
0.166667
0.0
0.0
1.0
0.5
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.0
0.25
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.5
0.166667
0.333333
0.333333
0.5
1.0
0.5
1.0
1.0
0.5
0.333333
0.25
0.4
0.4
0.2
0.4
0.4
0.4
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.0
0.8
0.0
0.0
0.0
0.0
1.0
1.0
0.4
0.5
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.25
0.25
0.333333
0.454545
0.5
0.571429
0.0
0.142857
0.142857
0.142857
0.25
0.25
0.333333
0.454545
0.5
0.571429
0.0
0.142857
0.142857
0.142857
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.25
0.333333
0.181818
0.25
0.2
0.294118
0.263158
0.238095
0.272727
0.26087
0.541667
0.0
0.0
0.0
0.0
0.0
0.04
0.04
0.04
0.04
0.04
0.04
0.076923
0.076923
0.111111
0.172414
0.2
0.25
0.0
0.0625
0.0625
0.0625
0.076923
0.076923
0.111111
0.172414
0.2
0.25
0.272727
0.272727
0.272727
0.294118
0.107143
0.107143
0.107143
0.04
0.038462
0.038462
0.04
0.038462
0.038462
0.107143
0.137931
0.193548
0.242424
0.0
0.038462
0.038462
0.074074
0.137931
0.166667
0.21875
0.264706
0.0
0.107143
0.107143
0.107143
0.04
0.038462
0.038462
0.04
0.038462
0.038462
0.037037
0.037037
0.038462
0.038462
0.037037
0.037037
0.068966
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.111111
0.0
0.111111
0.111111
0.0
0.111111
0.111111
0.0
0.181818
0.181818
0.25
0.25
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.142857
0.2
0.2
0.2
0.117647
0.117647
0.117647
0.142857
0.142857
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.125
0.125
0.176471
0.125
0.125
0.125
0.176471
0.125
0.142857
0.142857
0.2
0.2
0.2
0.2
0.25
1.0
1.0
0.4
0.5
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.25
0.25
0.333333
0.454545
0.5
0.571429
0.0
0.142857
0.142857
0.142857
0.25
0.25
0.333333
0.454545
0.5
0.571429
0.0
0.142857
0.142857
0.142857
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.571429
0.571429
0.625
0.7
0.727273
0.769231
0.0
0.307692
0.307692
0.307692
0.25
0.333333
0.181818
0.25
0.2
0.294118
0.263158
0.238095
0.272727
0.26087
0.541667
0.0
0.0
0.0
0.0
0.0
0.04
0.04
0.04
0.04
0.04
0.04
0.076923
0.076923
0.111111
0.172414
0.2
0.25
0.0
0.0625
0.0625
0.0625
0.076923
0.076923
0.111111
0.172414
0.2
0.25
0.272727
0.272727
0.272727
0.294118
0.107143
0.107143
0.107143
0.04
0.038462
0.038462
0.04
0.038462
0.038462
0.107143
0.137931
0.193548
0.242424
0.0
0.038462
0.038462
0.074074
0.137931
0.166667
0.21875
0.264706
0.0
0.107143
0.107143
0.107143
0.04
0.038462
0.038462
0.04
0.038462
0.038462
0.037037
0.037037
0.038462
0.038462
0.037037
0.037037
0.068966
0.0
1.0
1.0
0.0
0.666667
1.0
1.0
1.0
1.0
0.0
1.0
0.5
1.0
1.0
0.333333
1.0
1.0
1.0
1.0
1.0
0.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.0
0.142857
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.666667
0.666667
0.25
0.25
0.8
0.8
0.8
0.0
0.5
0.0
0.5
0.0
0.0
0.375
0.2
0.333333
0.0
0.357143
0.0
0.0
0.0
0.125
0.0
0.0
0.058824
0.058824
0.277778
0.0
0.111111
0.0
0.35
0.0
0.0
0.0
0.090909
0.0
0.0
0.043478
0.043478
0.208333
0.0
0.083333
0.04
0.0
0.111111
0.111111
0.0
0.0
0.157895
0.2
0.238095
0.238095
0.238095
0.238095
0.238095
0.0
0.0
0.272727
0.0
0.0
0.125
0.269231
0.0
0.178571
0.3
0.0
0.0
0.166667
0.275862
0.111111
0.111111
0.0
0.45
0.0
0.0
0.0
0.090909
0.0
0.0
0.0
0.0
0.0
0.458333
0.0
0.0
0.0
0.076923
0.0
0.0
0.071429
0.071429
0.0
0.0
0.666667
0.25
0.25
0.25
0.0
0.0
0.25
0.2
0.2
0.285714
0.285714
0.0
0.0
0.125
0.142857
0.0
0.166667
0.166667
0.142857
0.25
0.25
0.0
0.0
0.0
0.25
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.2
0.285714
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.25
0.25
0.0
0.25
0.0
0.25
0.4
0.4
0.166667
0.25
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.285714
0.0
0.0
0.285714
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.133333
0.0625
0.0
0.058824
0.0625
0.058824
0.0
0.055556
0.058824
0.105263
0.095238
0.086957
0.08
0.074074
0.068966
0.064516
0.060606
0.057143
0.028571
0.028571
0.057143
0.057143
0.028571
0.028571
0.027778
0.027778
0.054054
0.054054
0.081081
0.026316
0.026316
0.051282
0.025641
0.025641
0.051282
0.076923
0.025
0.025
0.04878
0.02381
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.046512
0.093023
0.093023
0.022727
0.022727
0.044444
0.088889
0.088889
0.021739
0.021739
0.042553
0.042553
0.021277
0.042553
0.021277
0.021277
0.042553
0.021277
0.042553
0.042553
0.042553
0.0
0.0625
0.0625
0.0625
0.020408
0.020408
0.020833
0.020833
0.041667
0.020833
0.041667
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.041667
0.020833
0.020833
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.04
0.04
0.04
0.0
0.058824
0.058824
0.058824
0.019231
0.019231
0.019608
0.019608
0.039216
0.019608
0.019608
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.039216
0.019608
0.039216
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.037736
0.037736
0.018868
0.037736
0.018868
0.018519
0.018519
0.036364
0.036364
0.018182
0.036364
0.018182
0.017857
0.017857
0.035088
0.035088
0.017544
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.0
0.017544
0.0
1.0
0.0
0.5
1.0
0.666667
0.0
0.0
0.25
0.333333
0.333333
0.0
0.0
1.0
0.0
0.0
0.5
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.0
0.066667
0.066667
0.0
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.090909
0.090909
0.0
0.083333
0.0
0.083333
0.083333
0.0
0.142857
0.125
0.083333
0.0
0.0
0.0
0.0
0.0
0.066667
0.0
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.0
0.0
0.117647
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.0
0.0
0.058824
0.0
0.0
0.0625
0.0
0.0
0.0
0.066667
0.0
0.0625
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.2
0.833333
0.142857
0.0
0.25
0.25
0.888889
0.25
0.666667
0.666667
0.1
0.0
0.2
0.2
0.2
0.1
0.7
0.7
0.7
0.727273
0.0
0.75
0.75
0.769231
0.833333
0.111111
0.222222
0.222222
0.1
0.090909
0.083333
0.076923
0.214286
0.0
0.125
0.0
0.388889
0.473684
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.333333
0.333333
0.0
0.75
0.75
0.2
0.166667
0.8
0.8
0.8
0.833333
0.0
0.142857
0.833333
0.0
0.857143
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.6
0.6
0.166667
0.142857
0.666667
0.666667
0.666667
0.714286
0.0
0.0
0.0
0.125
0.714286
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.0
0.5
0.666667
0.142857
0.571429
0.571429
0.714286
0.166667
0.0
0.285714
0.0
0.0
0.444444
0.0
0.0
0.0
0.181818
0.0
0.083333
0.083333
0.083333
0.0
0.0
0.0
0.153846
0.0
0.0
0.0
0.133333
0.166667
0.166667
0.0
0.142857
0.0
1.0
0.5
0.333333
0.25
0.4
0.4
0.2
0.4
0.4
0.4
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.142857
0.5
0.0
0.571429
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.0
0.0
0.142857
0.5
0.0
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.25
0.25
0.5
0.25
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.125
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.181818
0.125
0.125
0.0
0.2
0.0
1.0
1.0
0.0
0.0
1.0
0.0
0.5
0.333333
1.0
1.0
1.0
0.0
1.0
0.25
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.8
0.0
0.0
1.0
0.5
0.333333
1.0
0.5
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.4
0.0
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.2
0.2
0.0
0.166667
0.2
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.0
0.666667
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.166667
0.142857
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.166667
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.4
0.333333
0.0
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.142857
0.2
0.0
0.166667
0.166667
0.0
0.0
0.25
0.0
0.0
0.4
0.333333
0.0
0.5
0.5
0.4
0.4
0.0
0.0
0.0
0.5
0.4
0.166667
0.0
0.285714
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.333333
0.0
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.5
0.5
0.4
0.0
0.0
0.666667
0.666667
0.0
0.0
0.4
0.0
0.0
0.666667
0.0
0.0
0.0
0.4
0.5
0.5
0.5
0.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.0
0.0
0.25
0.0
0.5
0.5
0.25
0.5
0.25
0.0
1.0
0.0
0.0
1.0
0.5
0.333333
0.4
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.4
0.0
0.285714
0.0
0.222222
0.181818
0.25
0.230769
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.35
0.380952
0.4
0.0
0.285714
0.222222
0.3
0.272727
0.153846
0.0
0.285714
0.153846
0.0
0.285714
0.266667
0.125
0.058824
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.1
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.052632
0.1
1.0
0.5
0.5
0.0
0.666667
0.666667
0.0
1.0
0.5
0.625
0.625
0.625
0.666667
0.666667
0.666667
0.454545
0.454545
0.454545
0.5
0.5
0.5
0.571429
0.5
0.571429
0.571429
0.625
0.666667
0.0
0.571429
0.571429
0.625
0.666667
0.0
0.0
0.142857
0.142857
0.222222
0.3
0.363636
0.0
0.125
0.125
0.2
0.272727
0.333333
0.2
0.0
0.142857
0.142857
0.222222
0.3
0.363636
0.0
0.125
0.125
0.2
0.272727
0.333333
0.2
0.25
0.4
0.0
0.166667
0.285714
0.285714
0.285714
0.076923
0.076923
0.076923
0.071429
0.133333
0.117647
0.0
0.105263
0.05
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.142857
0.181818
0.181818
0.181818
0.130435
0.166667
0.166667
0.166667
0.0
0.076923
0.076923
0.076923
0.0
0.0
0.037037
0.037037
0.038462
0.0
0.148148
0.185185
0.185185
0.185185
0.148148
0.166667
0.090909
0.090909
0.090909
0.043478
0.086957
0.086957
0.086957
0.043478
0.043478
0.043478
0.043478
0.083333
0.083333
0.12
0.153846
0.185185
0.083333
0.083333
0.12
0.153846
0.185185
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.5
0.333333
0.333333
1.0
1.0
0.0
0.666667
0.0
0.4
0.0
0.285714
0.222222
0.0
0.0
0.181818
0.0
0.0
0.0
0.153846
0.0
0.0
0.0
0.5
0.333333
0.0
0.25
0.6
0.6
0.0
0.0
0.0
0.375
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.214286
0.266667
0.25
0.529412
0.222222
0.736842
0.789474
0.789474
0.157895
0.789474
0.789474
0.789474
0.157895
1.0
0.0
0.0
0.333333
0.333333
0.4
0.4
0.4
0.5
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.25
0.25
0.2
0.2
0.0
0.0
0.333333
0.5
0.5
0.6
0.6
0.0
0.0
0.2
0.4
0.75
1.0
1.0
1.0
1.0
1.0
1.0
0.333333
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
1.0
0.333333
0.0
0.666667
0.75
0.8
0.833333
0.857143
0.125
0.777778
0.777778
0.777778
0.8
0.8
0.818182
0.0
0.0
0.0
0.181818
0.166667
0.166667
1.0
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
0.25
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.0
0.0
0.125
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> data/zones-iteration-totals.dat <==
0
1
1
1
0
1
0
0
0
0
0
0
0
0
1
1
1
1
0
0
0
1
0
1
0
0
0
0
0
0
0
1
1
0
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
1
0
1
0
0
1
1
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
1
1
1
0
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
1
0
1
1
1
1
0
1
0
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
0
0
1
0
1
1
0
1
0
0
1
0
1
1
0
0
1
1
1
1
1
1
0
1
0
0
0
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
0
1
1
1
1
0
1
0
1
0
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
0
0
0
0
0
1
1
0
0
1
0
1
1
0
1
1
0
1
1
1
0
0
1
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
0
0
1
1
0
0
0
1
0
0
1
1
0
1
1
1
1
1
1
0
1
0
1
1
0
0
1
1
0
1
1
0
0
0
0
1
1
1
0
0
0
1
1
1
0
0
1
0
0
1
0
0
1
0
0
0
0
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
0
0
0
0
0
0
1
1
0
1
1
1
1
0
1
1
1
0
1
0
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
0
0
1
1
0
0
0
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
1
1
0
0
0
0
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
0
0
0
0
0
0
1
0
1
0
1
1
1
0
0
0
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
0
1
1
0
0
0
1
0
1
1
1
0
1
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
0
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
0
1
1
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
0
0
0
0
1
0
1
0
0
1
0
1
0
0
0
0
0
1
0
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
0
0
0
1
0
1
1
0
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
1
1
1
0
0
1
0
0
0
0
1
0
0
1
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
1
1
1
0
0
0
1
1
0
1
1
0
1
0
1
0
1
1
1
0
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
0
1
0
1
0
0
0
1
0
0
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
0
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
1
0
1
0
0
0
0
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
0
0
0
1
0
1
0
0
0
0
1
1
0
0
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
0
1
1
1
0
1
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
1
0
0
1
0
0
1
0
0
1
1
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
1
0
0
0
0
0
0
1
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
1
0
0
0
1
1
0
0
0
1
0
1
0
0
1
0
1
1
1
1
1
1
1
0
0
0
0
1
0
1
0
1
1
0
0
0
1
0
0
0
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
0
1
0
0
0
1
1
0
0
0
1
0
1
0
1
1
0
0
0
0
1
0
1
0
0
0
0
1
0
1
0
0
0
0
1
0
1
0
0
1
0
0
1
0
0
0
1
0
1
1
1
0
0
1
0
0
1
0
0
1
0
0
0
0
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
0
0
0
0
0
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
0
1
0
0
1
0
0
1
0
0
0
0
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
0
0
0
0
0
0
1
1
0
1
1
1
1
0
1
1
1
0
0
1
0
1
1
1
1
0
0
0
1
0
1
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
1
1
1
0
1
1
0
0
0
0
0
0
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
0
1
0
1
0
0
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
1
0
1
0
1
0
0
1
0
0
1
0
0
1
1
1
1
1
1
1
1
0
0
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
1
1
0
0
0
0
0
0
1
0
1
1
0
1
0
0
0
0
0
0
0
0
1
1
0
0
0
1
1
1
1
0
1
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
0
1
0
1
1
1
1
1
0
1
0
0
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
0
1
0
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
0
1
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
0
1
0
1
0
0
1
0
0
1
0
1
0
0
0
1
1
0
0
0
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
0
0
1
1
0
1
1
0
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
1
0
0
0
1
1
1
1
1
0
1
0
1
0
0
1
1
1
1
0
0
1
0
0
1
1
1
0
0
0
1
0
1
1
0
1
1
0
0
1
0
0
1
1
1
0
0
0
1
0
0
1
1
1
1
0
0
1
0
1
1
0
1
1
0
1
1
1
0
1
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
0
1
0
1
1
0
0
1
1
0
1
1
0
0
0
1
1
1
1
1
1
1
1
0
0
1
0
1
1
0
0
0
0
0
1
1
1
1
1
1
1
0
0
0
1
0
0
0
1
1
1
1
1
1
0
0
0
0
1
0
0
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
1
1
1
0
1
1
0
0
0
0
1
1
1
0
0
0
1
0
0
1
0
1
0
0
0
0
0
0
0
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
1
1
1
1
0
1
1
0
1
0
0
0
0
0
1
1
1
1
1
0
1
0
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
0
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
0
1
0
0
0
1
0
0
0
0
0
1
0
1
1
1
1
0
1
1
1
0
1
0
0
1
0
0
1
0
0
0
0
1
0
0
0
1
0
0
0
0
0
1
0
1
1
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
0
0
0
1
0
0
0
0
1
0
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
1
1
0
1
0
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
0
0
0
0
1
0
0
0
0
0
1
0
1
0
1
1
0
0
1
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
1
0
1
1
0
0
1
0
0
0
0
0
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
0
0
1
1
1
1
0
0
0
0
1
0
1
0
0
1
1
1
1
1
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
1
1
1
0
0
1
1
1
0
1
1
1
1
0
0
1
0
1
0
0
0
0
0
0
0
0
0
1
1
1
0
1
0
0
1
0
0
0
0
1
1
1
0
1
0
1
1
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
1
1
1
0
0
0
1
0
0
0
0
1
0
1
0
1
0
0
0
0
0
1
1
1
1
0
0
0
0
0
1
1
0
1
1
0
1
1
1
1
1
1
0
0
0
1
1
0
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
0
1
1
0
1
1
1
1
0
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
0
1
0
0
0
1
1
1
0
1
1
1
0
0
0
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
1
1
1
0
1
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
0
1
1
0
0
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
0
0
0
0
1
1
1
1
0
0
1
0
1
0
0
1
0
0
1
1
1
1
1
1
0
0
1
0
0
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
1
1
1
0
1
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
1
1
1
0
0
1
0
0
0
0
1
0
0
1
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
0
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
0
1
1
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
0
0
0
0
1
0
1
0
0
1
0
1
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
1
1
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
0
1
1
1
0
1
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
1
0
0
1
0
0
1
0
0
1
1
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
1
1
0
0
0
0
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
1
1
1
0
0
0
0
0
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
0
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
0
1
1
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
0
0
0
0
1
0
1
0
0
1
0
1
0
0
0
0
0
1
0
1
1
0
0
0
1
1
1
1
1
1
0
1
1
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
0
0
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
0
1
0
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
0
0
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
1
1
0
0
0
0
0
1
0
1
1
0
1
1
0
1
1
1
0
0
0
0
1
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
0
0
1
0
1
0
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
1
1
1
0
1
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
0
1
1
1
0
0
0
1
0
1
0
0
0
0
0
0
0
0
0
0
1
0
1
0
1
1
0
1
0
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
1
0
1
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
1
1
1
1
0
1
0
0
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
1
1
0
1
1
0
1
0
1
0
1
1
1
0
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
0
1
0
1
1
0
1
1
0
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
0
1
0
1
0
0
1
0
1
1
1
1
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
0
0
1
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
1
1
0
1
1
0
1
0
1
0
1
1
1
0
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
0
1
0
1
1
0
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
0
1
0
1
0
0
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
1
0
1
0
1
0
0
1
0
0
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
1
0
0
0
0
0
0
1
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
1
0
0
0
1
1
0
0
0
1
0
1
0
0
1
0
1
1
1
1
1
1
1
0
0
0
0
1
0
1
0
1
1
0
0
0
1
0
0
0
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
0
1
0
0
0
1
1
0
0
0
1
0
1
0
1
1
0
0
0
0
1
0
1
0
0
0
0
1
0
1
0
0
0
0
1
0
1
0
0
1
0
0
1
0
0
0
1
0
0
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
0
1
1
1
0
1
0
1
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
1
1
1
1
0
1
0
0
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
0
1
0
0
1
0
1
0
1
0
0
1
0
0
0
0
0
1
1
1
0
0
0
1
1
1
1
1
1
0
0
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
0
1
1
0
0
1
1
0
1
1
0
1
0
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
1
1
1
0
1
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
0
1
1
1
0
1
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
1
0
0
1
0
0
1
0
0
1
1
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
0
0
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
0
1
0
1
0
0
1
0
1
0
0
1
0
0
1
1
1
1
1
0
0
1
0
0
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
0
0
0
1
0
0
1
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
0
0
1
0
0
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
0
1
0
1
0
0
1
0
0
0
1
1
0
1
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
0
1
1
0
0
0
1
0
1
1
1
0
1
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
0
0
0
0
0
0
0
1
1
0
1
1
0
1
1
1
1
1
0
0
0
1
0
1
1
0
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
0
1
0
0
1
0
0
1
0
0
0
0
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
0
0
0
0
0
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
0
1
0
1
0
0
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
0
0
0
0
0
0
1
1
0
0
1
0
0
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
0
1
0
1
0
0
1
1
1
1
1
1
1
0
1
0
0
1
0
1
0
0
1
1
0
0
1
1
0
1
0
0
0
0
1
1
1
0
1
0
0
0
1
0
0
0
0
0
1
0
1
1
1
1
0
1
1
1
0
1
0
0
1
0
0
1
0
0
0
0
1
0
0
0
1
0
0
0
0
0
1
0
1
1
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
0
0
0
1
0
0
0
0
1
0
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
1
1
0
1
0
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
0
0
0
0
1
0
0
0
0
0
1
0
1
0
1
1
0
0
1
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
1
0
1
1
0
0
1
0
0
0
0
0
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
0
0
1
1
1
1
0
0
0
0
1
0
1
0
0
1
1
1
1
1
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
1
1
1
0
0
1
1
1
0
1
1
1
1
0
0
1
0
1
0
0
0
0
0
0
0
0
0
1
1
1
0
1
0
0
1
0
0
0
0
1
1
1
0
1
0
1
1
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
0
1
0
1
0
1
1
0
0
1
0
0
0
0
0
1
1
1
0
1
0
1
1
0
1
1
0
1
1
1
0
0
1
1
1
0
0
1
0
0
1
0
0
1
0
0
0
0
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
0
0
0
0
0
0
1
1
0
1
1
1
1
0
1
1
1
0
0
0
0
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
0
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
0
1
1
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
0
0
0
0
1
0
1
0
0
1
0
1
0
0
0
0
0
1
0
1
1
1
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
1
0
1
0
1
0
0
0
0
0
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
0
0
0
1
0
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
1
0
1
0
0
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
0
1
1
1
0
1
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
1
0
0
0
1
1
1
1
1
0
1
0
1
0
0
1
1
1
1
0
0
1
0
0
1
1
1
0
0
0
1
0
1
1
0
1
1
0
0
1
0
0
1
1
1
0
0
0
1
0
0
1
1
1
1
0
0
1
0
1
1
0
1
1
0
1
1
1
0
1
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
0
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
0
0
1
0
0
0
0
0
0
0
0
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
1
1
1
0
1
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
0
0
1
0
1
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
0
0
0
1
0
1
0
1
1
0
0
0
0
0
1
0
0
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
0
0
0
1
1
1
0
0
0
1
1
0
0
1
0
1
0
0
1
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
0
1
1
1
0
1
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
1
0
0
1
0
0
1
0
0
1
1
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
0
0
0
0
0
0
0
0
1
0
1
1
0
1
1
0
1
1
1
0
0
0
0
0
1
0
1
0
0
0
0
0
0
0
0
0
0
1
0
1
0
1
1
0
1
1
0
1
0
1
0
1
1
1
0
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
0
1
1
1
0
1
0
1
1
1
1
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
0
0
1
0
0
0
1
1
1
1
1
0
0
1
1
1
1
0
0
0
1
1
1
0
0
0
1
1
0
1
1
0
0
0
1
1
1
0
0
0
0
1
1
1
1
0
0
1
1
0
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
1
1
0
0
1
1
0
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
0
1
0
1
0
0
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
0
0
1
1
0
0
0
1
1
0
1
1
1
1
1
1
0
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
1
1
1
0
0
1
0
0
0
0
1
0
0
1
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
0
1
1
1
0
1
0
1
1
1
1
1
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
0
1
1
1
1
1
1
1
0
1
0
0
0
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
1
1
0
0
0
0
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
0
0
0
0
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
0
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
0
1
1
1
1
0
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
0
1
0
0
0
1
1
1
0
1
1
1
0
0
0
1
0
1
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
1
1
1
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
0
1
1
0
0
0
1
0
1
1
1
0
1
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
0
1
0
0
0
0
0
0
0
1
0
1
1
0
1
1
1
1
0
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
0
1
0
0
0
1
1
1
0
1
1
1
0
0
0
1
0
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
0
1
1
1
1
0
1
0
1
0
1
1
1
1
0
1
0
1
1
0
1
1
1
0
1
1
1
1
0
1
1
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
1
0
0
0
0
0
0
1
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
1
0
0
0
1
1
0
0
0
1
0
1
0
0
1
0
1
1
1
1
1
1
1
0
0
0
0
1
0
1
0
1
1
0
0
0
1
0
0
0
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
0
1
0
0
0
1
1
0
0
0
1
0
1
0
1
1
0
0
0
0
1
0
1
0
0
0
0
1
0
1
0
0
0
0
1
0
1
0
0
1
0
0
1
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
0
0
1
0
0
0
1
1
1
1
1
0
0
1
1
1
1
0
0
0
1
1
1
0
0
0
1
1
0
1
1
0
0
0
1
1
1
0
0
0
0
1
1
1
1
0
0
1
1
0
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
1
1
1
0
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
1
0
1
0
0
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
0
1
0
1
0
0
0
1
0
1
0
1
1
1
0
0
1
1
0
0
1
1
0
1
1
0
1
0
0
0
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
0
1
1
1
0
0
1
1
0
0
1
1
0
1
1
0
1
0
0
0
1
1
0
1
1
1
1
1
1
1
1
1
0
0
1
0
1
0
1
1
0
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
0
0
1
0
0
0
1
1
1
1
1
0
0
1
1
1
1
0
0
0
1
1
1
0
0
0
1
1
0
1
1
0
0
0
1
1
1
0
0
0
0
1
1
1
1
0
0
1
1
0
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
0
1
0
0
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
1
1
1
0
0
1
1
0
1
1
0
1
0
1
1
1
1
1
0
0
0
1
1
0
1
0
1
0
1
0
1
0
1
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
0
0
0
0
0
0
0
1
0
0
1
1
1
1
1
0
1
1
0
1
0
1
1
1
0
1
0
0
0
0
0
0
0
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
0
1
1
1
1
0
1
0
1
0
1
1
1
1
0
1
0
1
1
0
1
1
1
0
1
1
1
1
0
1
1
1
0
1
0
1
0
1
1
0
1
1
0
1
1
1
0
0
0
0
0
1
0
1
0
0
0
1
1
1
0
1
0
0
0
1
0
0
0
0
0
1
0
1
1
1
1
0
1
1
1
0
1
0
0
1
0
0
1
0
0
0
0
1
0
0
0
1
0
0
0
0
0
1
0
1
1
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
0
0
0
1
0
0
0
0
1
0
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
1
1
0
1
0
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
0
0
0
0
1
0
0
0
0
0
1
0
1
0
1
1
0
0
1
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
1
0
1
1
0
0
1
0
0
0
0
0
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
0
0
1
1
1
1
0
0
0
0
1
0
1
0
0
1
1
1
1
1
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
1
1
1
0
0
1
1
1
0
1
1
1
1
0
0
1
0
1
0
0
0
0
0
0
0
0
0
1
1
1
0
1
0
0
1
0
0
0
0
1
1
1
0
1
0
1
1
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
1
1
1
0
1
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
1
1
0
0
1
0
0
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
0
1
0
1
0
1
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
1
0
0
0
0
0
0
1
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
1
0
0
0
1
1
0
0
0
1
0
1
0
0
1
0
1
1
1
1
1
1
1
0
0
0
0
1
0
1
0
1
1
0
0
0
1
0
0
0
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
0
1
0
0
0
1
1
0
0
0
1
0
1
0
1
1
0
0
0
0
1
0
1
0
0
0
0
1
0
1
0
0
0
0
1
0
1
0
0
1
0
0
1
0
0
0
1
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
0
0
0
1
1
0
0
1
0
0
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
0
0
0
1
0
0
0
0
1
0
0
0
0
0
0
0
0
1
1
1
1
0
0
1
0
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
1
1
1
0
1
1
0
0
1
0
1
0
1
0
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
0
0
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
0
1
0
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
0
0
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
1
1
0
0
0
0
0
1
1
1
0
0
1
1
0
0
1
1
0
1
1
0
1
0
0
0
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
0
0
0
0
0
0
0
1
0
1
0
0
0
1
1
0
0
0
0
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
0
1
0
1
1
1
1
1
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
0
0
0
0
1
1
1
1
0
1
1
0
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
0
0
0
0
0
0
0
1
0
1
0
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
0
0
1
1
0
1
1
1
0
0
1
1
0
1
1
0
1
0
1
1
1
1
1
0
0
0
1
1
0
1
0
1
0
1
0
1
0
1
1
0
1
0
1
1
0
1
1
0
1
1
1
0
0
1
1
0
0
1
0
1
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
0
0
1
0
1
0
0
0
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
0
0
0
0
1
0
1
0
1
0
0
0
0
0
1
1
1
1
0
1
0
0
1
0
1
1
1
1
0
0
1
0
1
0
0
0
0
1
1
1
0
1
0
0
0
1
0
0
0
0
0
1
0
1
1
1
1
0
1
1
1
0
1
0
0
1
0
0
1
0
0
0
0
1
0
0
0
1
0
0
0
0
0
1
0
1
1
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
0
0
0
1
0
0
0
0
1
0
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
1
1
0
1
0
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
0
0
0
0
1
0
0
0
0
0
1
0
1
0
1
1
0
0
1
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
1
0
1
1
0
0
1
0
0
0
0
0
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
0
0
1
1
1
1
0
0
0
0
1
0
1
0
0
1
1
1
1
1
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
1
1
1
0
0
1
1
1
0
1
1
1
1
0
0
1
0
1
0
0
0
0
0
0
0
0
0
1
1
1
0
1
0
0
1
0
0
0
0
1
1
1
0
1
0
1
1
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
1
1
1
1
0
1
0
0
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
1
1
1
0
1
1
0
1
0
1
1
0
1
1
0
1
1
1
0
0
0
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
0
1
0
1
1
1
1
1
0
1
1
0
0
0
1
0
1
1
1
0
1
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
0
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
0
1
1
1
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
1
1
0
0
0
1
0
0
0
0
1
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
0
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
0
1
1
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
0
0
0
0
1
0
1
0
0
1
0
1
0
0
0
0
0
1
0
1
1
1
0
1
0
1
0
0
1
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
0
1
1
0
0
1
0
1
1
1
1
0
0
0
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
1
1
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
0
0
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
0
1
0
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
0
0
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
1
1
0
0
0
0
0
1
0
0
0
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
1
1
1
0
1
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
0
1
0
1
1
1
1
0
1
0
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
0
0
1
0
1
1
0
1
0
0
1
0
1
1
0
0
1
1
1
1
1
1
0
1
0
0
0
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
0
1
1
1
1
0
1
1
1
0
0
1
1
1
1
0
1
0
0
0
0
0
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
0
1
1
1
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
0
0
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
0
1
1
0
1
1
0
1
1
1
0
0
1
1
1
1
1
1
0
1
1
1
0
0
1
0
0
0
0
0
1
1
1
0
0
0
0
0
0
0
0
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
1
1
1
0
1
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
0
1
0
1
0
0
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
1
0
1
0
1
0
0
1
0
0
1
0
0
1
1
1
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
0
0
0
0
0
0
0
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
1
1
1
0
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
0
1
1
1
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
0
1
1
1
0
1
0
0
0
0
0
0
0
0
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
0
1
0
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
0
1
0
1
0
0
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
1
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
0
0
1
1
0
1
1
0
1
1
1
1
1
0
1
1
0
1
0
1
1
0
1
1
0
1
1
1
1
1
0
0
0
0
0
1
0
0
1
1
1
1
1
0
0
1
0
0
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
1
0
0
0
1
1
1
1
1
0
1
0
1
0
0
1
1
1
1
0
0
1
0
0
1
1
1
0
0
0
1
0
1
1
0
1
1
0
0
1
0
0
1
1
1
0
0
0
1
0
0
1
1
1
1
0
0
1
0
1
1
0
1
1
0
1
1
1
0
1
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
1
1
1
1
1
1
0
0
1
0
1
0
1
0
0
1
1
0
0
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
0
0
0
0
1
1
1
0
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
1
1
0
0
0
1
0
0
0
0
1
0
0
0
0
0
0
0
0
1
1
0
1
0
1
1
0
0
1
1
0
1
1
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
0
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
1
0
1
1
1
1
1
1
0
0
1
0
1
0
1
1
0
1
1
0
1
1
0
1
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
0
1
1
1
0
1
1
0
0
1
0
0
1
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
1
0
0
1
0
0
1
0
0
1
1
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
0
0
0
0
0
0
0
1
0
0
1
0
1
1
1
1
0
1
0
0
1
1
1
1
1
1
0
0
1
0
0
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
1
0
1
1
1
1
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
0
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
0
0
0
0
0
0
0
1
0
0
1
1
1
1
0
0
0
1
0
0
0
0
1
0
0
0
0
0
0
0
0
1
0
1
0
0
0
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
0
1
1
1
1
0
1
0
1
0
1
1
1
1
0
1
0
1
1
0
1
1
1
0
1
1
1
1
0
1
1
1
0
1
0
0
1
1
0
0
0
0
1
1
0
0
1
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
0
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
1
0
1
1
1
1
0
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
0
1
0
0
0
1
1
1
0
1
1
1
0
0
0
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
1
0
0
1
1
1
1
1
0
0
1
0
0
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
1
1
0
0
1
1
0
1
1
1
1
1
0
0
0
1
0
0
0
0
1
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
1
1
1
0
0
0
1
1
1
1
0
1
0
0
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
0
1
0
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
0
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
1
1
1
0
0
1
0
0
0
0
1
0
0
1
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
1
1
0
0
1
1
0
1
0
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
1
1
1
0
0
1
0
0
0
0
1
0
0
1
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
0
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
0
0
0
0
1
1
1
0
0
0
0
1
0
1
0
1
0
0
1
0
0
1
0
0
1
1
1
1
1
1
0
0
0
0
0
0
1
1
0
1
1
0
1
1
1
1
1
0
1
0
1
1
0
1
1
0
1
1
1
0
0
0
0
1
1
0
1
1
1
1
1
1
1
0
0
1
0
0
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
0
1
0
1
0
0
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
1
1
1
0
1
0
0
1
1
1
1
1
0
0
1
0
0
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
0
0
0
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
1
1
0
0
0
0
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
0
0
1
0
1
0
0
0
0
1
1
0
0
0
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
0
0
0
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
1
1
1
0
1
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
0
0
0
0
0
0
1
1
0
0
0
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
1
1
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
0
0
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
0
1
0
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
0
0
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
1
1
0
0
0
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
0
0
0
0
1
0
1
0
1
0
0
0
0
0
1
1
1
1
0
0
0
0
1
0
1
1
1
0
1
1
0
1
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
0
0
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
0
1
0
1
0
0
1
1
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
0
0
0
1
1
1
1
0
1
0
0
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
1
1
1
0
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
0
0
0
0
1
0
0
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
1
0
1
0
1
0
0
1
1
1
0
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
1
1
0
1
0
0
0
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
0
0
1
0
1
1
1
1
0
1
0
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
0
0
1
0
1
1
0
1
0
0
1
0
1
1
0
0
1
1
1
1
1
1
0
1
0
0
0
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
0
0
1
0
0
0
1
1
1
1
1
0
0
1
1
1
1
0
0
0
1
1
1
0
0
0
1
1
0
1
1
0
0
0
1
1
1
0
0
0
0
1
1
1
1
0
0
1
1
0
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
0
1
0
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
0
1
0
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
1
1
1
0
1
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
0
0
0
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
0
1
1
1
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
0
1
0
1
0
0
1
0
0
0
1
0
0
1
1
1
1
1
1
0
0
1
0
0
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
0
1
1
0
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
0
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
0
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
0
0
1
0
0
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
1
0
1
0
1
0
0
0
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
1
1
0
0
1
1
0
1
1
0
1
0
1
1
1
1
1
0
0
0
1
1
0
1
0
1
0
1
0
1
0
1
1
0
0
1
1
0
1
1
0
1
0
0
0
1
0
0
0
1
0
1
0
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
1
0
1
0
1
0
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
0
0
1
1
0
1
0
1
1
0
1
0
0
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
0
0
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
0
0
0
0
1
0
1
1
1
1
0
1
0
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
0
0
1
0
1
1
0
1
0
0
1
0
1
1
0
0
1
1
1
1
1
1
0
1
0
0
0
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
0
1
1
1
1
0
0
0
1
1
1
1
1
0
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
0
1
0
1
0
0
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
1
0
1
0
1
0
0
1
0
0
1
0
0
1
1
1
0
1
0
0
1
1
1
1
1
0
0
1
0
0
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
0
1
1
0
0
0
1
0
1
1
1
0
1
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
0
0
0
1
0
1
0
0
0
1
1
1
1
1
0
1
0
0
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
0
0
0
1
1
1
1
0
1
0
0
1
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
1
1
1
1
0
1
0
0
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
0
0
1
1
0
1
1
1
0
0
0
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
1
1
0
0
0
0
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
0
1
0
0
1
0
0
0
0
0
0
0
0
1
0
0
1
1
1
1
1
1
1
0
1
0
1
1
1
0
0
1
1
0
0
1
1
0
1
1
0
1
0
0
0
1
1
0
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
1
0
0
1
1
1
1
0
1
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
1
0
1
0
0
0
0
0
1
1
1
0
0
0
1
0
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
0
1
0
1
0
0
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
1
1
1
1
0
0
1
0
0
0
0
1
1
1
0
1
0
1
0
0
1
0
0
1
0
0
1
1
1
0
0
0
0
0
1
0
1
1
1
1
0
1
0
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
0
0
1
0
1
1
0
1
0
0
1
0
1
1
0
0
1
1
1
1
1
1
0
1
0
0
0
1
1
1
1
1
1
0
1
1
0
1
1
1
1
0
1
0
1
1
1
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
0
0
1
0
0
0
1
1
1
1
1
0
0
1
1
1
1
0
0
0
1
1
1
0
0
0
1
1
0
1
1
0
0
0
1
1
1
0
0
0
0
1
1
1
1
0
0
1
1
0
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
1
0
1
0
0
0
0
1
1
0
1
0
1
1
1
0
0
1
1
0
1
1
0
1
0
1
1
1
1
1
0
0
0
1
1
0
1
0
1
0
1
0
1
0
1
1
1
1
1
1
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
0
1
0
0
1
0
1
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
0
0
0
0
1
1
1
0
0
1
0
1
0
0
0
0
1
1
0
0
1
1
0
1
0
0
0
1
1
1
0
1
0
0
0
1
0
0
0
0
0
1
0
1
1
1
1
0
1
1
1
0
1
0
0
1
0
0
1
0
0
0
0
1
0
0
0
1
0
0
0
0
0
1
0
1
1
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
0
0
0
0
0
1
0
0
0
0
1
0
1
1
0
0
0
0
0
0
1
0
0
1
0
0
1
1
1
0
1
0
1
1
1
0
0
0
0
0
0
1
0
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
0
0
0
0
1
0
0
0
0
0
1
0
1
0
1
1
0
0
1
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
0
0
1
0
1
1
0
0
1
0
0
0
0
0
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
0
0
1
1
1
1
0
0
0
0
1
0
1
0
0
1
1
1
1
1
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
0
0
0
0
0
0
1
1
1
0
0
1
1
1
0
1
1
1
1
0
0
1
0
1
0
0
0
0
0
0
0
0
0
1
1
1
0
1
0
0
1
0
0
0
0
1
1
1
0
1
0
1
1
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
0
1
1
0
0
1
0
0
1
1
1
1
1
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
0
0
0
0
0
0
0
0
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
0
1
1
1
1
0
1
0
1
0
1
1
1
1
0
1
0
1
1
0
1
1
1
0
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
1
1
1
1
1
1
0
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
1
0
0
0
1
1
1
1
1
0
1
0
1
0
0
1
1
1
1
0
0
1
0
0
1
1
1
0
0
0
1
0
1
1
0
1
1
0
0
1
0
0
1
1
1
0
0
0
1
0
0
1
1
1
1
0
0
1
0
1
1
0
1
1
0
1
1
1
0
1
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
1
1
1
1
1
1
0
0
1
0
0
0
0
0
0
0
0
0
1
1
0
0
0
1
0
1
1
0
1
1
0
0
0
0
0
1
1
1
1
0
1
0
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
0
1
0
1
1
1
0
0
0
0
0
0
0
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
1
1
0
0
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
0
0
1
0
0
0
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
1
0
0
0
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
0
0
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
1
0
1
1
1
0
1
1
1
0
1
1
1
1
0
1
0
1
0
1
0
1
1
1
1
0
1
0
1
0
1
1
1
1
0
1
0
1
1
0
1
1
1
0
1
1
1
1
0
1
1
1
0
1
1
1
1
0
0
0
1
1
1
1
0
1
0
0
1
1
1
1
1
1
0
1
1
0
1
1
0
1
0
1
0
1
1
1
0
1
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
0
1
0
1
1
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
1
0
0
1
0
0
1
1
1
1
1
1
1
0
1
0
1
0
0
1
1
1
0
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
1
0
1
1
0
1
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
0
1
0
1
1
1
1
1
0
1
0
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
0
0
0
0
0
0
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
0
0
0
1
0
0
0
0
1
0
1
0
1
0
0
0
0
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
1
0
0
0
0
1
1
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
0
1
0
1
1
1
1
1
1
0
1
0
1
1
1
1
0
1
0
1
0
1
1
1
0
0
0
0
0
0
0
1
1
1
1
1
1
1
0
1
1
1
1
0
1
0
0
1
0
0
1
1
1
1
1
0
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
0
1
1
1
1
0
0
1
1
0
1
1
1
1
1
1
1
0
0
1
0
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
1
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
0
0
0
0
0
0
1
0
0
0
0
0
0
1
0
0
0
0
0
1
0
0
1
0
0
1
0
0
1
1
0
0
0
1
1
0
0
0
1
0
1
0
0
1
0
1
1
1
1
1
1
1
0
0
0
0
1
0
1
0
1
1
0
0
0
1
0
0
0
1
1
0
0
0
0
1
1
1
1
1
1
0
0
0
0
1
0
0
0
1
1
0
0
0
1
0
1
0
1
1
0
0
0
0
1
0
1
0
0
0
0
1
0
1
0
0
0
0
1
0
1
0
0
1
0
0
1
0
0
0
1
0
1
0
1
0
0
0
1
1
0
0
0
1
1
0
1
1
0
1
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
0
0
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
1
0
1
0
0
1
0
0
0
1
1
1
1
1
0
1
0
1
0
0
1
1
1
1
0
0
1
0
0
1
1
1
0
0
0
1
0
1
1
0
1
1
0
0
1
0
0
1
1
1
0
0
0
1
0
0
1
1
1
1
0
0
1
0
1
1
0
1
1
0
1
1
1
0
1
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
0
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
1
1
0
0
0
1
1
0
1
1
0
1
1
1
1
0
0
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
0
0
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
1
0
1
1
1
1
1
1
0
1
0
0
0
1
1
1
0
1
1
1
0
0
0
1
0
1
1
1
1
1
0
1
0
0
0
0
1
1
1
0
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
1
1
0
0
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
0
0
1
0
0
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
1
0
1
1
1
1
1
1
1
1
0
1
1
1
1
0
1
1
1
1
1
0
1
1
1
1
0
0
1
1
1
1
1
1
1
1
1
1
0
0
1
1
1
1
0
0
1
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
0
1
0
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
1
1
1
1
1
1
0
1
1
0
1
0
1
1
1
0
0
1
0
0
1
1
0
1
1
0
0
1
0
0
1
1
1
1
0
0
0
0
0
1
1
1
1
1
1
0
1
1
0
1
1
1
0
0
0
0
1
0
1
1
1
0
0
1
1
0
1
1
0
1
0
1
1
1
1
1
0
0
0
1
1
0
1
0
1
0
1
0
1
0
1
1
0
0
0
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
1
0
0
1
1
1
1
1
1
1
1
1
1
0
1
0
0
1
1
0
1
1
0
1
1
1
0
0
0
1
1
1
1
1
1
1
0
0
1
1
1
1
1
1
0
0
0
0
0
1
1
1
1
0
0
0
0
0
0
1
0
1
1
0
1
1
0
1
1
1
0
0
0
0
0
0
0
0
0
0
0
0
1
0
1
1
1
1
0
1
1
1
1
0
0
1
0
1
1
1
1
1
1
1
1
0
1
0
1
1
0
1
1
1
1
1
1
1
1
1


==> data/zones-union-variable-proportions.dat <==
1.0
1.0
1.0
0.0
0.333333
1.0
0.333333
1.0
1.0
1.0
1.0
0.5
0.5
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.0
0.0
0.666667
0.4
0.5
0.428571
0.5
0.444444
0.5
0.454545
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.043478
0.041667
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.142857
1.0
1.0
1.0
1.0
0.0
0.0
1.0
0.0
1.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
1.0
0.5
0.5
0.5
0.5
0.5
1.0
1.0
1.0
1.0
0.0
1.0
0.5
0.5
0.5
0.0
0.0
0.0
0.333333
1.0
0.333333
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.8
0.0
0.0
1.0
0.5
0.0
0.0
0.333333
0.5
0.333333
0.333333
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.0
0.1
0.1
0.0
0.1
0.1
0.1
0.181818
0.0
0.083333
0.083333
0.0
0.090909
0.090909
0.090909
0.083333
0.076923
0.142857
0.133333
0.1875
0.176471
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
1.0
0.666667
0.666667
0.5
0.0
0.25
0.4
0.0
0.333333
0.0
0.285714
0.0
0.75
0.75
0.4
0.666667
0.666667
0.0
0.0
0.0
0.5
0.5
0.666667
0.5
0.333333
0.0
0.8
0.833333
0.0
0.0
0.0
0.25
0.5
0.0
0.333333
0.0
1.0
1.0
1.0
0.0
0.666667
0.0
1.0
1.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
1.0
1.0
1.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.0
0.25
0.25
1.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.25
0.25
0.25
0.25
0.25
0.25
0.4
0.5
0.5
0.5
0.285714
0.375
0.375
0.375
0.0
0.0
0.111111
0.111111
0.0
0.0
0.1
0.0
0.1
0.0
0.0
0.222222
0.222222
0.222222
0.333333
0.375
0.5
0.5
0.5
0.2
0.0
0.2
0.2
0.2
0.2
0.2
0.2
0.333333
0.333333
0.142857
0.0
0.0
0.333333
0.333333
0.142857
0.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.0
0.25
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.5
0.166667
0.333333
0.333333
0.5
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.25
0.25
0.25
0.0
0.0
0.111111
0.0
0.3
0.0
1.0
0.5
0.2
0.0
0.166667
0.0
0.285714
0.285714
0.0
0.285714
0.375
0.375
0.111111
0.0
0.2
0.2
0.2
0.111111
0.444444
0.222222
0.444444
0.5
0.0
0.272727
0.272727
0.583333
0.333333
0.125
0.25
0.25
0.111111
0.1
0.090909
0.083333
0.230769
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.214286
0.214286
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.214286
0.066667
0.125
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0625
0.0
0.176471
0.176471
0.176471
0.0
0.055556
0.055556
0.055556
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.0
0.125
0.0
1.0
0.666667
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.0
0.285714
0.0
0.142857
0.6
0.285714
0.125
0.375
0.375
0.375
0.375
0.111111
0.4
0.090909
0.153846
0.090909
0.090909
0.153846
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.133333
0.0625
0.0625
0.0625
0.117647
0.166667
0.0
0.0
0.142857
0.0
0.153846
0.25
0.0
0.076923
0.076923
0.0
0.071429
0.071429
0.071429
0.071429
0.0
0.0
0.0
0.066667
0.0
0.117647
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.05
0.05
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.4
0.4
0.0
0.0
0.0
0.5
0.0
1.0
1.0
1.0
0.4
0.4
0.6
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.153846
0.307692
0.307692
0.214286
0.0
0.125
0.0
0.0
0.058824
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.227273
0.0
0.083333
0.0
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.291667
0.357143
0.0
0.125
0.0
0.0
0.058824
0.352941
0.0
0.105263
0.0
0.05
0.0
0.0
0.0
0.35
0.0
0.380952
0.0
0.0
0.0
0.045455
0.0
0.045455
0.0
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.0
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.2
0.285714
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.25
0.25
0.0
0.25
0.0
0.25
0.4
0.4
0.166667
0.25
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.285714
0.0
0.0
0.285714
0.0
0.0
0.0
1.0
0.0
0.5
1.0
0.666667
0.0
0.0
0.25
0.333333
0.333333
1.0
0.666667
1.0
1.0
0.25
0.0
0.333333
0.5
0.5
0.0
0.571429
0.0
0.222222
0.222222
0.0
0.5
0.0
0.545455
0.571429
0.5
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.5
1.0
1.0
0.5
1.0
1.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
1.0
1.0
0.5
0.5
0.666667
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
0.0
0.0
1.0
0.0
1.0
0.0
1.0
0.0
0.5
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.0
0.333333
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.111111
0.111111
0.111111
0.111111
0.111111
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.25
0.166667
0.307692
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.181818
0.0
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.090909
0.090909
0.1
0.1
0.090909
0.090909
0.181818
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.4
0.4
0.0
0.0
0.0
0.5
0.0
1.0
1.0
1.0
0.4
0.4
0.6
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.0
0.0
0.125
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
0.0
0.0
1.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.666667
0.75
0.75
0.2
0.166667
0.8
0.4
0.0
0.0
0.8
0.0
0.285714
0.0
0.0
0.0
0.0
0.222222
0.0
0.0
0.8
0.833333
0.833333
0.833333
0.142857
0.125
0.75
0.875
0.875
0.0
0.0
0.875
0.0
0.0
0.888889
0.0
0.0
0.181818
0.0
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.076923
0.142857
0.857143
0.875
0.875
0.875
0.111111
0.1
0.090909
0.727273
0.818182
0.818182
0.0
0.0
0.818182
0.0
0.0
0.833333
0.0
0.0
0.142857
0.0
0.733333
0.75
0.0
0.0
0.176471
0.055556
0.722222
0.736842
0.0
0.1
0.1
0.0
0.0
0.1
0.714286
0.727273
0.0
0.0
0.0
0.0
0.0
0.73913
0.75
0.0
0.0
0.0
0.0
0.0
0.76
0.0
0.0
0.038462
0.038462
0.074074
1.0
0.5
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.333333
0.0
0.0
0.166667
0.0
0.142857
0.142857
0.142857
0.0
0.083333
0.285714
0.272727
0.0
1.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.2
0.0
0.166667
0.285714
0.285714
0.0
0.125
0.0
0.111111
0.1
0.090909
0.153846
0.0
0.166667
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.076923
0.076923
0.0
0.133333
0.214286
0.0
0.076923
0.0
0.0
0.076923
0.076923
0.0
0.0
0.142857
0.0
0.0
0.166667
0.0
0.0
0.142857
0.0
0.0
0.166667
0.153846
0.076923
0.076923
0.142857
0.0
0.133333
0.133333
0.066667
0.066667
0.0
0.117647
0.1875
0.0625
0.0625
0.058824
0.058824
0.117647
0.0
0.153846
0.0
0.285714
0.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.2
0.2
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
1.0
0.0
1.0
1.0
0.5
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.333333
0.666667
0.666667
0.0
0.25
0.75
0.75
0.2
0.4
0.4
0.0
0.166667
0.333333
0.5
0.142857
0.125
0.0
0.111111
0.125
0.0
0.111111
1.0
0.0
0.666667
0.4
0.285714
0.222222
0.181818
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.076923
0.214286
0.214286
0.2
0.25
0.0
0.0
0.0
0.25
0.25
0.0
0.294118
0.294118
0.105263
0.210526
0.210526
0.25
0.25
0.25
0.2
0.25
0.142857
0.071429
0.066667
0.0625
0.0
0.058824
0.0625
0.0
0.058824
0.5
0.0
0.333333
0.333333
0.0
0.0
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.2
0.166667
0.25
0.2
0.090909
0.153846
0.133333
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.0
0.142857
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.5
0.5
0.333333
0.333333
0.25
0.25
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
1.0
0.0
1.0
1.0
0.666667
0.666667
0.5
0.0
0.25
0.4
0.0
0.333333
0.0
0.285714
0.0
0.75
0.75
0.4
0.666667
0.666667
0.0
0.0
0.0
0.5
0.5
0.666667
0.5
0.333333
0.0
0.8
0.833333
0.0
0.0
0.0
0.25
0.5
0.0
0.333333
0.0
1.0
0.5
0.5
0.0
0.666667
0.666667
0.0
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
1.0
0.5
1.0
1.0
1.0
1.0
0.0
1.0
0.666667
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.0
0.285714
0.0
0.142857
0.6
0.285714
0.125
0.375
0.375
0.375
0.375
0.111111
0.4
0.090909
0.153846
0.090909
0.090909
0.153846
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.133333
0.0625
0.0625
0.0625
0.117647
0.166667
0.0
0.0
0.142857
0.0
0.153846
0.25
0.0
0.076923
0.076923
0.0
0.071429
0.071429
0.071429
0.071429
0.0
0.0
0.0
0.066667
0.0
0.117647
0.0
0.055556
0.055556
0.0
0.052632
0.052632
0.0
0.05
0.05
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.133333
0.0625
0.0
0.058824
0.0625
0.058824
0.0
0.055556
0.058824
0.105263
0.095238
0.086957
0.08
0.074074
0.068966
0.064516
0.060606
0.057143
0.028571
0.028571
0.057143
0.057143
0.028571
0.028571
0.027778
0.027778
0.054054
0.054054
0.081081
0.026316
0.026316
0.051282
0.025641
0.025641
0.051282
0.076923
0.025
0.025
0.04878
0.02381
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.046512
0.093023
0.093023
0.022727
0.022727
0.044444
0.088889
0.088889
0.021739
0.021739
0.042553
0.042553
0.021277
0.042553
0.021277
0.021277
0.042553
0.021277
0.042553
0.042553
0.042553
0.0
0.0625
0.0625
0.0625
0.020408
0.020408
0.020833
0.020833
0.041667
0.020833
0.041667
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.041667
0.020833
0.020833
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.04
0.04
0.04
0.0
0.058824
0.058824
0.058824
0.019231
0.019231
0.019608
0.019608
0.039216
0.019608
0.019608
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.039216
0.019608
0.039216
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.037736
0.037736
0.018868
0.037736
0.018868
0.018519
0.018519
0.036364
0.036364
0.018182
0.036364
0.018182
0.017857
0.017857
0.035088
0.035088
0.017544
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.0
0.017544
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.111111
0.0
0.111111
0.111111
0.0
0.111111
0.111111
0.0
0.181818
0.181818
0.25
0.25
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.142857
0.2
0.2
0.2
0.117647
0.117647
0.117647
0.142857
0.142857
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.125
0.125
0.176471
0.125
0.125
0.125
0.176471
0.125
0.142857
0.142857
0.2
0.2
0.2
0.2
0.25
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
1.0
0.5
0.333333
0.25
0.0
0.4
0.4
0.2
0.4
0.4
0.4
1.0
0.0
0.0
0.0
0.333333
0.5
0.5
0.5
0.2
0.2
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.25
0.25
0.2
0.0
0.0
0.333333
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.25
0.25
0.25
0.0
0.0
0.111111
0.0
0.3
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
1.0
0.0
1.0
1.0
0.5
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.2
0.0
0.4
0.4
0.333333
0.666667
0.666667
0.0
0.25
0.75
0.75
0.2
0.4
0.4
0.0
0.166667
0.333333
0.5
0.142857
0.125
0.0
0.111111
0.125
0.0
0.111111
1.0
0.0
0.666667
0.4
0.285714
0.222222
0.181818
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.0
0.166667
0.166667
0.083333
0.076923
0.214286
0.214286
0.2
0.25
0.0
0.0
0.0
0.25
0.25
0.0
0.294118
0.294118
0.105263
0.210526
0.210526
0.25
0.25
0.25
0.2
0.25
0.142857
0.071429
0.066667
0.0625
0.0
0.058824
0.0625
0.0
0.058824
0.5
0.0
0.333333
0.333333
0.0
0.0
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.2
0.166667
0.25
0.2
0.090909
0.153846
0.133333
1.0
0.0
0.0
0.666667
0.4
0.5
0.428571
0.5
0.444444
0.5
0.454545
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.043478
0.041667
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.5
0.25
0.5
0.25
0.0
0.333333
0.666667
0.666667
0.0
0.25
0.5
0.5
0.5
0.5
1.0
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
1.0
1.0
0.5
0.5
1.0
0.333333
0.333333
0.25
0.25
0.5
0.2
0.2
0.0
0.333333
0.333333
0.142857
0.142857
0.0
0.25
0.25
0.2
0.166667
0.333333
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.0
0.0
0.5
0.5
0.333333
0.0
0.5
0.5
0.2
0.0
0.166667
0.0
0.0
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.333333
0.333333
0.2
0.0
0.285714
0.428571
0.428571
0.125
0.0
0.444444
0.0
0.181818
0.25
0.384615
0.0
0.0
0.0
0.133333
0.1875
0.352941
0.352941
0.0
0.0
0.222222
0.0
0.181818
0.0
0.153846
0.214286
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.0
0.8
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.4
0.4
0.2
0.4
0.4
0.4
1.0
0.5
1.0
1.0
0.333333
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.0
0.142857
0.142857
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.333333
0.333333
1.0
0.5
1.0
1.0
0.333333
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.0
0.0
0.0
1.0
0.5
0.5
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.5
0.0
0.25
0.0
0.125
0.5
0.25
0.111111
0.333333
0.333333
0.333333
0.333333
0.1
0.125
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.142857
0.2
0.0
0.0
0.181818
0.0
0.2
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.0
0.333333
0.0
0.0
0.5
0.6
0.6
0.0
0.285714
0.285714
0.428571
0.6
0.666667
0.666667
0.714286
0.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
1.0
0.666667
0.666667
0.25
0.25
0.75
0.5
0.25
0.75
1.0
0.0
0.0
1.0
1.0
1.0
0.5
0.333333
0.0
0.0
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.0
0.25
0.25
1.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.25
0.25
0.25
0.25
0.25
0.25
0.4
0.5
0.5
0.5
0.285714
0.375
0.375
0.375
0.0
0.0
0.111111
0.111111
0.0
0.0
0.1
0.0
0.1
0.0
0.0
0.222222
0.222222
0.222222
0.333333
0.375
0.5
0.5
0.5
0.2
0.0
0.2
0.2
0.2
0.2
0.2
0.2
0.333333
0.333333
0.142857
0.0
0.0
0.333333
0.333333
0.142857
0.0
0.0
0.0
1.0
0.5
0.2
0.0
0.166667
0.0
0.285714
0.285714
0.0
0.285714
0.375
0.375
0.111111
0.0
0.2
0.2
0.2
0.111111
0.444444
0.222222
0.444444
0.5
0.0
0.272727
0.272727
0.583333
0.333333
0.125
0.25
0.25
0.111111
0.1
0.090909
0.083333
0.230769
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.214286
0.214286
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.214286
0.066667
0.125
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0625
0.0
0.176471
0.176471
0.176471
0.0
0.055556
0.055556
0.055556
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.0
0.125
1.0
0.0
0.0
0.0
0.0
0.5
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.2
0.2
0.2
0.333333
0.333333
0.0
0.0
0.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.0
0.25
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.5
0.166667
0.333333
0.333333
0.5
1.0
1.0
1.0
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.285714
0.0
0.0
0.222222
0.0
0.0
0.181818
0.25
0.25
0.416667
0.416667
0.230769
0.230769
0.384615
0.384615
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.25
0.0
0.0
0.2
0.0
0.0
0.166667
0.230769
0.230769
0.384615
0.384615
0.214286
0.214286
0.357143
0.357143
1.0
1.0
1.0
1.0
0.0
0.666667
0.0
1.0
0.0
1.0
0.0
0.5
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.6
0.6
0.6
0.0
0.333333
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.111111
0.111111
0.111111
0.111111
0.111111
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.2
0.2
0.090909
0.0
0.0
0.0
0.0
0.25
0.166667
0.307692
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.181818
0.0
0.0
0.0
0.0
0.0
0.0
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.1
0.090909
0.090909
0.1
0.1
0.090909
0.090909
0.181818
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.0
0.0
0.0
0.5
0.0
0.25
0.4
0.4
0.0
0.0
0.0
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.0
0.666667
0.666667
0.0
1.0
0.0
0.5
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.052632
0.0
0.0
0.05
0.0
0.05
0.05
0.0
0.090909
0.083333
0.05
0.0
0.0
0.0
0.0
0.0
0.043478
0.083333
0.0
0.0
0.0
0.0
0.045455
0.043478
0.083333
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.0
0.0
0.086957
0.0
0.0
0.045455
0.043478
0.041667
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.041667
0.0
0.0
0.0
0.0
0.045455
0.043478
0.0
0.0
0.043478
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.041667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.666667
0.0
0.4
0.285714
0.285714
0.571429
0.571429
0.222222
0.222222
0.444444
0.444444
0.285714
0.375
0.285714
0.2
0.2
0.4
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.083333
0.0
0.375
0.444444
0.375
0.181818
0.181818
0.363636
0.363636
0.0
0.0
0.0
0.0
0.0
0.0
0.083333
0.0
0.0
0.076923
0.0
0.2
0.272727
0.2
0.25
0.25
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0
0.071429
0.0
0.272727
0.333333
0.272727
0.230769
0.230769
0.461538
0.461538
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.066667
0.0
0.0625
0.083333
1.0
1.0
1.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.0
0.333333
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.0
0.1
0.1
0.0
0.1
0.1
0.1
0.181818
0.0
0.083333
0.083333
0.0
0.090909
0.090909
0.090909
0.083333
0.076923
0.142857
0.133333
0.1875
0.176471
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.142857
0.142857
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
0.142857
0.142857
0.125
0.125
0.125
0.125
0.125
0.125
0.222222
0.0
0.0
0.1
0.1
0.1
0.0
0.090909
0.090909
0.0
0.2
0.0
0.2
0.0
0.0
0.090909
0.090909
0.0
0.1
0.090909
0.153846
0.133333
0.1875
0.0
0.111111
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.2
0.0
0.0
0.333333
0.0
0.428571
0.333333
0.2
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.142857
0.5
0.0
0.571429
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.0
0.0
0.142857
0.5
0.0
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.25
0.25
0.5
0.25
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.125
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.181818
0.125
0.125
0.0
0.2
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.2
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.2
0.2
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.285714
0.285714
0.0
0.0
0.0
0.285714
0.285714
0.222222
0.3
0.3
0.2
0.0
0.1
0.0
0.2
0.2
0.3
0.3
0.3
0.2
0.0
0.1
0.0
0.142857
0.285714
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.3
0.090909
0.333333
0.333333
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.230769
0.0
0.133333
0.133333
0.133333
0.0
0.076923
0.266667
0.25
1.0
0.5
0.333333
0.25
0.2
0.0
0.285714
0.285714
0.285714
0.0
0.0
0.0
0.125
0.0
0.0
0.111111
0.222222
0.111111
0.222222
0.2
0.0
0.0
0.0
0.1
0.0
0.2
0.2
0.2
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.125
0.0
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.5
0.5
0.5
0.5
0.0
1.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.5
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.6
0.5
0.285714
0.0
0.0
0.0
0.125
0.0
0.6
0.666667
0.6
0.25
0.0
0.0
0.0
0.111111
0.0
1.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.5
0.0
0.5
0.0
0.333333
0.25
0.4
1.0
0.0
0.0
1.0
0.0
0.0
0.333333
1.0
1.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.2
0.285714
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.25
0.25
0.0
0.25
0.0
0.25
0.4
0.4
0.166667
0.25
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.125
0.0
0.0
0.0
0.285714
0.0
0.0
0.285714
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.0
0.0
0.25
0.0
0.5
0.5
0.25
0.5
0.25
0.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.285714
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.333333
0.0
1.0
1.0
1.0
0.0
0.333333
1.0
0.333333
1.0
1.0
1.0
1.0
0.5
0.5
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
1.0
0.5
0.333333
0.428571
0.428571
0.0
0.222222
0.0
0.25
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.0
1.0
0.5
0.0
1.0
0.5
0.0
1.0
0.333333
0.25
0.333333
0.428571
0.222222
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.666667
0.5
0.333333
0.4
0.333333
0.25
0.0
0.333333
0.25
0.0
0.2
0.2
0.0
0.166667
0.166667
0.142857
0.333333
1.0
0.0
0.666667
0.4
0.285714
1.0
0.0
0.666667
0.0
0.0
0.25
0.5
0.333333
0.333333
0.25
0.4
0.0
0.666667
1.0
0.0
0.666667
0.666667
0.75
0.75
0.0
0.333333
0.0
0.5
0.6
0.5
0.0
0.166667
0.2
0.166667
0.166667
0.142857
0.25
0.0
0.4
1.0
0.0
0.666667
0.4
0.285714
1.0
0.666667
0.75
0.75
0.75
0.8
0.4
0.8
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.25
0.2
0.4
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.666667
0.75
0.0
0.2
0.2
0.0
0.0
0.166667
0.166667
0.2
0.166667
0.25
0.222222
0.181818
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.090909
0.272727
0.181818
0.272727
0.0
0.125
0.111111
0.1
0.0
1.0
1.0
1.0
0.25
0.25
0.0
0.2
0.2
0.285714
0.25
0.2
0.0
0.2
0.8
0.8
0.0
0.0
0.0
0.2
1.0
1.0
1.0
1.0
0.0
0.0
0.25
0.4
0.2
0.4
0.166667
0.285714
0.222222
0.181818
0.25
0.2
1.0
0.0
0.5
0.0
0.0
0.0
0.333333
0.333333
0.0
0.25
0.25
0.0
0.111111
0.111111
0.181818
0.25
0.142857
0.0
0.222222
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.076923
0.076923
0.0
0.0
0.25
0.25
0.076923
0.076923
0.071429
0.142857
0.2
0.066667
0.2
0.0625
0.0625
0.294118
0.0
0.166667
0.166667
0.0
0.052632
0.052632
0.095238
0.181818
0.083333
0.0
0.157895
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1875
0.176471
0.0
0.0
0.105263
0.0
0.0
0.0
0.095238
0.095238
0.047619
0.238095
0.142857
0.142857
0.05
0.047619
0.086957
0.08
0.074074
0.047619
0.238095
0.181818
0.0
0.045455
0.086957
0.125
0.125
0.0
0.04
0.0
0.125
0.428571
0.428571
0.142857
0.142857
0.428571
0.125
0.5
0.2
0.166667
0.142857
0.125
1.0
0.5
0.333333
0.142857
0.285714
0.375
0.375
0.0
0.2
0.0
0.222222
0.1
0.0
0.090909
0.1
1.0
1.0
1.0
1.0
0.0
0.4
0.0
0.5
0.5
0.6
0.333333
0.25
0.333333
0.166667
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.133333
0.0625
0.0
0.058824
0.0625
0.058824
0.0
0.055556
0.058824
0.105263
0.095238
0.086957
0.08
0.074074
0.068966
0.064516
0.060606
0.057143
0.028571
0.028571
0.057143
0.057143
0.028571
0.028571
0.027778
0.027778
0.054054
0.054054
0.081081
0.026316
0.026316
0.051282
0.025641
0.025641
0.051282
0.076923
0.025
0.025
0.04878
0.02381
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.02381
0.047619
0.046512
0.046512
0.093023
0.093023
0.022727
0.022727
0.044444
0.088889
0.088889
0.021739
0.021739
0.042553
0.042553
0.021277
0.042553
0.021277
0.021277
0.042553
0.021277
0.042553
0.042553
0.042553
0.0
0.0625
0.0625
0.0625
0.020408
0.020408
0.020833
0.020833
0.041667
0.020833
0.041667
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.041667
0.020833
0.020833
0.020833
0.0625
0.0625
0.020408
0.020408
0.04
0.04
0.04
0.04
0.0
0.058824
0.058824
0.058824
0.019231
0.019231
0.019608
0.019608
0.039216
0.019608
0.019608
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.039216
0.019608
0.039216
0.019608
0.058824
0.058824
0.019231
0.019231
0.037736
0.037736
0.037736
0.018868
0.037736
0.018868
0.018519
0.018519
0.036364
0.036364
0.018182
0.036364
0.018182
0.017857
0.017857
0.035088
0.035088
0.017544
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.017544
0.035088
0.035088
0.0
0.017544
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
1.0
0.0
0.333333
0.0
0.0
0.5
0.6
0.6
0.0
0.285714
0.285714
0.428571
0.6
0.666667
0.666667
0.714286
0.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.4
0.0
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.2
0.2
0.0
0.166667
0.2
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.0
0.666667
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.166667
0.142857
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.166667
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.4
0.333333
0.0
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.142857
0.2
0.0
0.166667
0.166667
0.0
0.0
0.25
0.0
0.0
0.4
0.333333
0.0
0.5
0.5
0.4
0.4
0.0
0.0
0.0
0.5
0.4
0.166667
0.0
0.285714
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.333333
0.0
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.5
0.5
0.4
0.0
0.0
0.666667
0.666667
0.0
0.0
0.4
0.0
0.0
0.666667
0.0
0.0
0.0
0.4
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.333333
0.5
0.5
0.5
0.2
0.2
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
0.25
0.25
0.2
0.0
0.0
0.333333
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.0
0.0
0.5
0.5
0.333333
0.0
0.5
0.5
0.2
0.0
0.166667
0.0
0.0
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.0
0.0
0.2
0.5
0.0
0.25
0.333333
0.333333
0.2
0.0
0.285714
0.428571
0.428571
0.125
0.0
0.444444
0.0
0.181818
0.25
0.384615
0.0
0.0
0.0
0.133333
0.1875
0.352941
0.352941
0.0
0.0
0.222222
0.0
0.181818
0.0
0.153846
0.214286
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
1.0
0.0
0.0
1.0
1.0
1.0
0.0
0.666667
1.0
1.0
0.333333
0.0
0.0
0.4
0.0
0.4
0.4
0.333333
0.4
0.0
0.0
1.0
0.5
0.5
0.666667
0.666667
0.666667
0.666667
0.0
0.75
0.0
0.666667
1.0
0.5
0.0
0.5
0.0
0.333333
0.25
0.4
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.333333
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.2
0.2
0.2
0.333333
0.333333
0.0
0.0
0.0
1.0
0.0
1.0
0.666667
0.0
0.25
0.5
0.5
0.0
0.5
1.0
0.5
0.333333
0.25
0.2
0.0
0.285714
0.285714
0.285714
0.0
0.0
0.0
0.125
0.0
0.0
0.111111
0.222222
0.111111
0.222222
0.2
0.0
0.0
0.0
0.1
0.0
0.2
0.2
0.2
0.1
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.125
0.0
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.5
0.333333
0.666667
0.666667
0.25
0.2
0.2
0.4
0.666667
1.0
0.5
0.5
1.0
0.333333
0.333333
0.25
0.25
0.0
1.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.2
0.0
0.166667
0.285714
0.285714
0.0
0.125
0.0
0.111111
0.1
0.090909
0.153846
0.0
0.166667
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.076923
0.076923
0.0
0.133333
0.214286
0.0
0.076923
0.0
0.0
0.076923
0.076923
0.0
0.0
0.142857
0.0
0.0
0.166667
0.0
0.0
0.142857
0.0
0.0
0.166667
0.153846
0.076923
0.076923
0.142857
0.0
0.133333
0.133333
0.066667
0.066667
0.0
0.117647
0.1875
0.0625
0.0625
0.058824
0.058824
0.117647
0.0
0.153846
0.0
0.285714
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
1.0
0.0
0.5
0.333333
1.0
1.0
1.0
0.0
1.0
0.25
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.2
1.0
0.333333
0.25
0.25
0.333333
0.666667
0.25
0.0
0.0
0.0
0.666667
0.25
0.5
0.2
0.0
0.5
0.2
0.2
0.2
0.2
0.333333
0.2
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.142857
0.285714
0.125
0.0
0.285714
0.142857
0.142857
0.25
0.125
0.25
0.111111
0.0
0.25
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.0
0.142857
0.25
0.285714
0.375
0.285714
0.0
0.0
0.0
0.0
0.2
0.0
0.181818
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
0.0
0.0
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.333333
0.4
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.4
0.0
0.285714
0.0
0.222222
0.181818
0.25
0.230769
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.35
0.380952
0.4
0.0
0.285714
0.222222
0.3
0.272727
0.153846
0.0
0.285714
0.153846
0.0
0.285714
0.266667
0.125
0.058824
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.1
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.052632
0.1
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.0
0.0
1.0
0.0
1.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
0.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.0
0.066667
0.066667
0.0
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.090909
0.090909
0.0
0.083333
0.0
0.083333
0.083333
0.0
0.142857
0.125
0.083333
0.0
0.0
0.0
0.0
0.0
0.066667
0.0
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.0
0.0
0.117647
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.0
0.0
0.058824
0.0
0.0
0.0625
0.0
0.0
0.0
0.066667
0.0
0.0625
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.25
0.0
0.333333
0.0
0.333333
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.333333
0.0
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.25
0.0
0.333333
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
0.25
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
0.2
0.2
0.2
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.5
0.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.666667
0.0
0.0
1.0
0.0
1.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
1.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
1.0
1.0
0.5
0.5
1.0
0.333333
0.333333
0.25
0.25
0.5
0.2
0.2
0.0
0.333333
0.333333
0.142857
0.142857
0.0
0.25
0.25
0.2
0.166667
0.333333
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.076923
0.333333
0.555556
0.181818
0.153846
0.071429
0.071429
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
1.0
0.666667
0.0
0.25
0.5
0.5
0.0
0.5
1.0
0.0
1.0
1.0
0.333333
0.0
0.5
0.5
0.5
0.25
0.5
0.25
0.0
0.333333
0.666667
0.666667
0.0
0.25
0.5
0.5
0.5
0.5
1.0
0.5
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.8
0.0
0.0
0.0
1.0
0.0
0.5
1.0
0.666667
0.0
0.0
0.25
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.333333
0.0
0.4
0.5
0.4
0.25
0.0
0.0
0.0
0.111111
0.0
0.5
0.4
0.25
0.333333
0.25
0.0
0.0
0.1
0.0
0.5
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.0
0.333333
0.428571
0.333333
0.0
0.0
0.125
0.0
0.5
0.6
0.5
0.285714
0.0
0.0
0.0
0.125
0.0
0.6
0.666667
0.6
0.25
0.0
0.0
0.0
0.111111
0.0
1.0
0.5
0.0
0.0
0.333333
0.5
0.333333
0.333333
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.2
0.0
0.0
0.333333
0.0
0.428571
0.333333
0.2
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.125
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.2
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.222222
0.111111
0.0
0.0
0.125
0.1
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.2
0.2
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.285714
0.285714
0.0
0.0
0.0
0.285714
0.285714
0.222222
0.3
0.3
0.2
0.0
0.1
0.0
0.2
0.2
0.3
0.3
0.3
0.2
0.0
0.1
0.0
0.142857
0.285714
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.3
0.090909
0.333333
0.333333
0.0
0.0
0.0
0.181818
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.230769
0.0
0.133333
0.133333
0.133333
0.0
0.076923
0.266667
0.25
0.0
1.0
0.0
0.0
0.333333
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.142857
0.5
0.0
0.571429
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.75
0.666667
0.2
0.166667
0.4
0.8
0.8
0.833333
0.0
0.0
0.0
0.142857
0.5
0.0
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.25
0.25
0.5
0.25
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.125
0.125
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.181818
0.125
0.125
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.666667
0.4
0.285714
0.222222
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.181818
0.090909
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.25
0.25
0.166667
0.0
0.083333
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.25
0.25
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.0
0.181818
0.181818
0.272727
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.125
0.25
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.090909
0.333333
0.333333
0.0
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.1
0.0
0.333333
0.0
0.0
0.0
1.0
1.0
1.0
0.0
1.0
1.0
0.5
0.5
0.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.666667
1.0
0.666667
0.666667
0.25
0.25
0.75
0.5
0.25
0.75
1.0
0.5
0.333333
1.0
0.5
0.333333
1.0
0.0
0.5
1.0
1.0
0.5
0.333333
0.25
0.2
1.0
0.0
0.0
1.0
0.0
0.0
0.333333
1.0
1.0
0.0
1.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.153846
0.307692
0.307692
0.214286
0.0
0.125
0.0
0.0
0.058824
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.227273
0.0
0.083333
0.0
0.04
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.291667
0.357143
0.0
0.125
0.0
0.0
0.058824
0.352941
0.0
0.105263
0.0
0.05
0.0
0.0
0.0
0.35
0.0
0.380952
0.0
0.0
0.0
0.045455
0.0
0.045455
0.0
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.045455
0.0
0.0
0.0
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.043478
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.4
0.2
0.4
0.2
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.5
0.0
0.25
0.0
0.125
0.5
0.25
0.111111
0.333333
0.333333
0.333333
0.333333
0.1
0.125
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.166667
0.142857
0.2
0.0
0.0
0.181818
0.0
0.2
1.0
0.5
0.333333
0.25
0.0
0.4
0.4
0.2
0.4
0.4
0.4
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
0.0
0.0
1.0
0.5
0.333333
0.25
0.666667
0.666667
0.25
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.428571
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.333333
0.0
0.2
0.090909
0.0
0.333333
0.333333
0.0
0.0
0.428571
0.0
0.25
0.25
0.25
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.666667
0.25
0.25
0.25
0.0
0.0
0.25
0.2
0.2
0.285714
0.285714
0.0
0.0
0.0
0.142857
0.0
0.0
0.166667
0.166667
0.285714
0.285714
0.0
0.0
0.0
0.285714
1.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.0
0.125
0.0
0.0
0.125
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.333333
0.333333
0.142857
1.0
1.0
0.5
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.4
0.0
0.5
0.5
0.333333
0.333333
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.2
0.2
0.0
0.166667
0.2
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.0
0.666667
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.0
0.0
0.166667
0.142857
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.4
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.8
0.0
0.0
0.166667
0.0
0.0
0.571429
0.0
0.0
0.166667
0.0
0.666667
0.666667
0.0
0.25
0.25
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.0
0.333333
0.333333
0.0
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.4
0.333333
0.0
0.0
0.0
0.4
0.4
0.0
0.0
0.285714
0.0
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.142857
0.2
0.0
0.166667
0.166667
0.0
0.0
0.25
0.0
0.0
0.4
0.333333
0.0
0.5
0.5
0.4
0.4
0.0
0.0
0.0
0.5
0.4
0.166667
0.0
0.285714
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.2
0.333333
0.0
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.666667
0.0
0.4
0.0
0.0
0.0
0.166667
0.25
0.0
0.2
0.2
0.0
0.0
0.285714
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.0
0.0
0.0
0.5
0.5
0.5
0.5
0.4
0.0
0.0
0.666667
0.666667
0.0
0.0
0.4
0.0
0.0
0.666667
0.0
0.0
0.0
0.4
0.5
0.5
0.5
0.0
0.0
1.0
0.5
0.333333
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
1.0
0.5
0.0
0.333333
0.5
0.666667
1.0
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.666667
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.0
0.0
0.0
0.333333
0.0
0.5
0.5
0.666667
0.666667
0.0
0.0
0.0
0.666667
1.0
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.0
0.333333
0.0
1.0
1.0
0.5
0.0
0.333333
0.5
0.666667
1.0
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.666667
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.666667
0.666667
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.25
0.0
0.4
0.4
0.4
0.4
0.4
0.4
0.4
0.0
0.0
0.0
0.25
0.4
0.0
0.25
0.25
0.25
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.0
0.0
0.0
0.2
0.333333
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.6
0.0
0.285714
0.0
0.222222
0.0
0.0
0.1
0.3
0.0
0.166667
0.0
0.076923
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.0
0.071429
0.0
0.071429
0.0
0.0
0.0
0.071429
0.0
0.0
0.071429
0.0
0.0
0.071429
0.125
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.0
0.066667
0.0
0.0
0.0
0.066667
0.117647
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.0
0.0
0.1875
0.0
0.0
0.0
0.0
0.235294
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.066667
0.25
0.4375
0.4375
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.26087
0.0
0.08
0.0
0.0
0.038462
0.24
0.0
0.074074
0.0
0.035714
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.413793
1.0
0.333333
0.25
0.25
0.333333
0.666667
0.25
0.0
0.0
0.0
0.666667
0.25
0.5
0.2
0.0
0.5
0.2
0.2
0.2
0.2
0.333333
0.2
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.142857
0.285714
0.125
0.0
0.285714
0.142857
0.142857
0.25
0.125
0.25
0.111111
0.0
0.25
0.125
0.2
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.0
0.142857
0.25
0.285714
0.375
0.285714
0.0
0.0
0.0
0.0
0.2
0.0
0.181818
0.0
0.0
0.0
0.0
0.2
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.333333
0.333333
0.5
0.5
0.0
0.0
0.0
0.5
0.0
0.25
0.4
0.4
0.0
0.0
0.0
0.4
0.0
0.0
0.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.2
0.0
0.166667
0.166667
0.166667
0.0
0.111111
0.166667
0.375
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.181818
0.0
0.153846
0.153846
0.153846
0.0
0.090909
0.230769
0.3
0.111111
0.0
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.272727
0.0
0.0
0.0
0.333333
0.0
0.0
0.166667
0.0
0.142857
0.142857
0.142857
0.0
0.083333
0.285714
0.272727
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.4
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.125
0.0
0.111111
0.0
0.285714
0.0
0.4
0.0
0.285714
0.0
0.222222
0.181818
0.25
0.230769
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.35
0.380952
0.4
0.0
0.285714
0.222222
0.3
0.272727
0.153846
0.0
0.285714
0.153846
0.0
0.285714
0.266667
0.125
0.058824
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.315789
0.1
0.153846
0.0
0.285714
0.266667
0.3125
0.294118
0.333333
0.052632
0.1
0.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.666667
0.4
0.285714
0.222222
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.181818
0.090909
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.0
0.2
0.2
0.2
0.0
0.2
0.1
0.0
0.0
0.111111
0.090909
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.181818
0.25
0.25
0.166667
0.0
0.083333
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.25
0.25
0.2
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.0
0.181818
0.181818
0.272727
0.272727
0.272727
0.181818
0.0
0.090909
0.0
0.125
0.25
0.0
0.0
0.0
0.0
0.1
0.0
0.0
0.0
0.090909
0.333333
0.333333
0.0
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.1
0.0
0.333333
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.333333
0.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.25
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.4
0.4
0.2
0.0
0.0
0.0
0.0
0.285714
0.285714
0.375
0.375
0.5
0.5
0.5
0.0
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.222222
0.222222
0.3
0.3
0.0
0.0
0.0
0.0
0.5
0.5
0.6
0.6
0.0
0.0
1.0
0.0
0.0
0.0
1.0
0.0
0.0
0.5
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.0
0.0
0.0
0.0
0.5
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.4
0.0
0.0
1.0
0.0
0.666667
0.0
0.4
0.285714
0.285714
0.571429
0.571429
0.222222
0.222222
0.444444
0.444444
0.285714
0.375
0.285714
0.2
0.2
0.4
0.4
0.0
0.0
0.0
0.0
0.0
0.0
0.090909
0.0
0.0
0.083333
0.0
0.375
0.444444
0.375
0.181818
0.181818
0.363636
0.363636
0.0
0.0
0.0
0.0
0.0
0.0
0.083333
0.0
0.0
0.076923
0.0
0.2
0.272727
0.2
0.25
0.25
0.5
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0
0.071429
0.0
0.272727
0.333333
0.272727
0.230769
0.230769
0.461538
0.461538
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.066667
0.0
0.0625
0.083333
0.0
0.0
1.0
0.0
1.0
1.0
1.0
1.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.5
0.666667
0.666667
0.666667
0.666667
0.0
0.75
0.0
0.666667
1.0
0.5
0.0
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.5
0.5
0.5
0.5
0.5
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.666667
0.0
0.0
0.0
0.0
0.75
0.0
0.0
0.0
0.0
0.8
0.0
0.0
0.0
0.0
1.0
0.5
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.0
1.0
1.0
0.0
0.0
0.5
0.0
1.0
0.5
0.5
0.0
0.333333
0.0
1.0
0.5
0.5
0.5
0.0
0.0
0.0
0.333333
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.0
0.0
0.0
0.333333
0.0
0.5
0.5
0.666667
0.666667
0.0
0.0
0.0
0.666667
1.0
0.666667
1.0
1.0
0.25
0.0
0.333333
0.5
0.5
0.0
0.571429
0.0
0.222222
0.222222
0.0
0.5
0.0
0.545455
0.571429
0.5
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.666667
0.666667
0.25
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.428571
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.111111
0.333333
0.0
0.2
0.090909
0.0
0.333333
0.333333
0.0
0.0
0.428571
0.0
0.25
0.25
0.25
0.25
0.25
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.333333
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.666667
0.25
0.25
0.25
0.0
0.0
0.25
0.2
0.2
0.285714
0.285714
0.0
0.0
0.0
0.142857
0.0
0.0
0.166667
0.166667
0.285714
0.285714
0.0
0.0
0.0
0.285714
1.0
1.0
1.0
0.5
0.5
0.666667
0.0
1.0
0.0
1.0
0.0
1.0
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
1.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.5
0.0
0.5
0.0
1.0
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.0
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
0.5
0.0
0.5
0.333333
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.333333
0.333333
0.333333
0.428571
0.428571
0.0
0.0
0.0
0.0
0.285714
0.285714
0.285714
1.0
0.5
0.333333
0.25
0.2
0.166667
0.0
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.066667
0.0625
0.058824
0.055556
0.052632
0.05
0.047619
0.045455
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.052632
0.052632
0.0
0.0
0.05
0.0
0.05
0.05
0.0
0.090909
0.083333
0.05
0.0
0.0
0.0
0.0
0.0
0.043478
0.083333
0.0
0.0
0.0
0.0
0.045455
0.043478
0.083333
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.0
0.0
0.086957
0.0
0.0
0.045455
0.043478
0.041667
0.0
0.0
0.0
0.083333
0.041667
0.043478
0.041667
0.0
0.0
0.0
0.0
0.045455
0.043478
0.0
0.0
0.043478
0.0
0.0
0.045455
0.0
0.0
0.0
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.043478
0.041667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.5
0.0
0.0
0.333333
0.0
0.0
0.5
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.5
0.333333
0.333333
0.0
0.0
0.25
0.0
0.5
0.5
0.25
0.5
0.25
0.0
1.0
0.0
0.0
1.0
0.5
0.333333
0.428571
0.428571
0.0
0.222222
0.0
0.25
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.5
0.0
1.0
0.5
0.0
1.0
0.5
0.0
1.0
0.333333
0.25
0.333333
0.428571
0.222222
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.666667
0.5
0.333333
0.4
0.333333
0.25
0.0
0.333333
0.25
0.0
0.2
0.2
0.0
0.166667
0.166667
0.142857
0.333333
1.0
0.0
0.666667
0.4
0.285714
1.0
0.0
0.666667
0.0
0.0
0.25
0.5
0.333333
0.333333
0.25
0.4
0.0
0.666667
1.0
0.0
0.666667
0.666667
0.75
0.75
0.0
0.333333
0.0
0.5
0.6
0.5
0.0
0.166667
0.2
0.166667
0.166667
0.142857
0.25
0.0
0.4
1.0
0.0
0.666667
0.4
0.285714
1.0
0.666667
0.75
0.75
0.75
0.8
0.4
0.8
0.0
0.0
0.0
0.0
0.0
0.666667
0.666667
0.333333
0.0
0.25
0.25
0.2
0.4
1.0
1.0
0.0
0.5
0.5
0.5
0.4
0.285714
0.0
0.5
0.0
0.666667
0.75
0.0
0.2
0.2
0.0
0.0
0.166667
0.166667
0.2
0.166667
0.25
0.222222
0.181818
0.0
0.25
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.2
0.090909
0.272727
0.181818
0.272727
0.0
0.125
0.111111
0.1
0.0
1.0
1.0
1.0
0.25
0.25
0.0
0.2
0.2
0.285714
0.25
0.2
0.0
0.2
0.8
0.8
0.0
0.0
0.0
0.2
1.0
1.0
1.0
1.0
0.0
0.0
0.25
0.4
0.2
0.4
0.166667
0.285714
0.222222
0.181818
0.25
0.2
1.0
0.0
0.5
0.0
0.0
0.0
0.333333
0.333333
0.0
0.25
0.25
0.0
0.111111
0.111111
0.181818
0.25
0.142857
0.0
0.222222
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.076923
0.076923
0.0
0.0
0.25
0.25
0.076923
0.076923
0.071429
0.142857
0.2
0.066667
0.2
0.0625
0.0625
0.294118
0.0
0.166667
0.166667
0.0
0.052632
0.052632
0.095238
0.181818
0.083333
0.0
0.157895
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1875
0.176471
0.0
0.0
0.105263
0.0
0.0
0.0
0.095238
0.095238
0.047619
0.238095
0.142857
0.142857
0.05
0.047619
0.086957
0.08
0.074074
0.047619
0.238095
0.181818
0.0
0.045455
0.086957
0.125
0.125
0.0
0.04
0.0
0.125
0.428571
0.428571
0.142857
0.142857
0.428571
0.125
0.5
0.2
0.166667
0.142857
0.125
1.0
0.5
0.333333
0.142857
0.285714
0.375
0.375
0.0
0.2
0.0
0.222222
0.1
0.0
0.090909
0.1
1.0
1.0
1.0
1.0
0.0
0.4
0.0
0.5
0.5
0.6
0.333333
0.25
0.333333
0.166667
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.666667
0.4
0.285714
1.0
0.5
0.5
0.333333
0.333333
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
1.0
1.0
0.0
0.0
1.0
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.285714
0.285714
0.714286
1.0
0.0
0.0
1.0
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.666667
1.0
1.0
1.0
1.0
1.0
1.0
0.0
0.0
0.285714
0.285714
0.714286
1.0
0.0
0.0
1.0
0.25
0.8
1.0
1.0
0.0
0.166667
0.0
0.0
0.857143
0.0
0.222222
0.222222
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.125
0.111111
0.1
0.090909
0.083333
0.076923
0.071429
0.0
0.066667
0.066667
0.0
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.0
0.0625
0.0625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.090909
0.090909
0.0
0.083333
0.0
0.083333
0.083333
0.0
0.142857
0.125
0.083333
0.0
0.0
0.0
0.0
0.0
0.066667
0.0
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.111111
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.0
0.0
0.117647
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.111111
0.055556
0.0625
0.0
0.058824
0.055556
0.0
0.0
0.0
0.0
0.0625
0.0625
0.0
0.058824
0.0
0.0
0.058824
0.0
0.0
0.0625
0.0
0.0
0.0
0.066667
0.0
0.0625
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.058824
0.058824
0.058824
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.4
0.4
0.2
0.4
0.4
0.4
1.0
0.0
0.0
1.0
0.0
0.0
1.0
0.5
0.333333
0.25
0.2
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
0.0
0.166667
0.0
0.166667
0.0
0.166667
0.0
0.0
0.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.666667
0.75
0.75
0.2
0.166667
0.8
0.4
0.0
0.0
0.8
0.0
0.285714
0.0
0.0
0.0
0.0
0.222222
0.0
0.0
0.8
0.833333
0.833333
0.833333
0.142857
0.125
0.75
0.875
0.875
0.0
0.0
0.875
0.0
0.0
0.888889
0.0
0.0
0.181818
0.0
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.076923
0.076923
0.142857
0.857143
0.875
0.875
0.875
0.111111
0.1
0.090909
0.727273
0.818182
0.818182
0.0
0.0
0.818182
0.0
0.0
0.833333
0.0
0.0
0.142857
0.0
0.733333
0.75
0.0
0.0
0.176471
0.055556
0.722222
0.736842
0.0
0.1
0.1
0.0
0.0
0.1
0.714286
0.727273
0.0
0.0
0.0
0.0
0.0
0.73913
0.75
0.0
0.0
0.0
0.0
0.0
0.76
0.0
0.0
0.038462
0.038462
0.074074
1.0
0.333333
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
1.0
1.0
1.0
0.5
0.333333
0.25
0.2
0.166667
0.0
0.142857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.5
1.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5
0.5
0.0
0.5
0.5
0.5
0.666667
0.0
0.75
0.75
0.75
0.75
0.0
0.8
0.8
0.285714
0.0
0.375
0.375
0.375
0.375
0.0
0.444444
0.444444
0.375
0.75
0.0
0.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.5
1.0
1.0
1.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.25
0.6
0.6
0.0
0.0
0.0
0.2
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.666667
0.5
0.0
0.0
0.0
1.0
0.0
0.5
0.0
0.5
0.5
0.0
0.6
0.0
0.285714
0.0
0.222222
0.0
0.0
0.1
0.3
0.0
0.166667
0.0
0.076923
0.0
0.0
0.0
0.307692
0.0
0.0
0.0
0.0
0.071429
0.0
0.071429
0.0
0.0
0.0
0.071429
0.0
0.0
0.071429
0.0
0.0
0.071429
0.125
0.0
0.0
0.0
0.0
0.0
0.071429
0.0
0.0
0.0
0.066667
0.0
0.0
0.0
0.066667
0.117647
0.166667
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.133333
0.0
0.0
0.1875
0.0
0.0
0.0
0.0
0.235294
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.071429
0.066667
0.25
0.4375
0.4375
0.235294
0.0
0.105263
0.0
0.0
0.05
0.25
0.0
0.090909
0.0
0.0
0.043478
0.26087
0.0
0.08
0.0
0.0
0.038462
0.24
0.0
0.074074
0.0
0.035714
0.0
0.0
0.0
0.0
0.0
0.25
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.0
0.0
0.0
0.275862
0.0
0.0
0.0
0.413793
1.0
0.5
0.5
0.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.0
0.0
0.0
0.0
0.0
0.0
0.333333
0.0
0.0
0.0
0.0
1.0
1.0
0.0
0.25
0.75
0.0
0.0
0.0
0.0
0.0
0.0
0.4
0.4
0.2
0.0
0.0
0.0
0.0
0.285714
0.285714
0.375
0.375
0.5
0.5
0.5
0.0
0.0
0.285714
0.285714
0.142857
0.0
0.0
0.0
0.0
0.222222
0.222222
0.3
0.3
0.0
0.0
0.0
0.0
0.5
0.5
0.6
0.6
0.0
0.0
0.0
0.0
0.0
0.0
1.0
1.0
0.666667
0.666667
0.4
0.4
0.4
0.4
0.4
0.4
1.0
0.0
1.0
0.5
0.333333
0.25
0.111111
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.125
0.1
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.285714
0.285714
0.0
0.222222
0.222222
0.222222
0.0
0.1
0.111111
0.1
0.0
0.0
0.1
0.0
0.111111
0.0
0.0
0.0
0.0
0.0
0.1
0.0
0.090909
0.1
0.181818
0.222222
0.222222
0.0
0.0
0.111111
0.111111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.222222
0.222222
0.0
0.181818
0.181818
0.181818
0.0
0.090909
0.1
0.090909
0.090909
0.0
0.090909
0.090909
0.083333
0.083333
0.166667
0.111111
0.0
0.0
0.0
0.1
0.375
0.375
0.0
0.0
0.0
0.25
0.0
0.2
0.2
0.2
0.0
0.111111
0.0
0.375
1.0
1.0
0.0
0.0
1.0
0.333333
0.0
0.0
0.0
0.0
0.0
0.0
0.25
0.333333
0.333333
0.333333
0.428571
0.428571
0.0
0.0
0.0
0.0
0.285714
0.285714
0.285714
1.0
0.5
0.333333
0.25
0.2
0.166667
0.142857
0.0
0.25
0.25
0.0
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.111111
0.0
0.111111
0.111111
0.0
0.111111
0.111111
0.0
0.181818
0.181818
0.25
0.25
0.111111
0.0
0.0
0.0
0.111111
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.181818
0.181818
0.0
0.0
0.0
0.083333
0.0
0.0
0.0
0.0
0.0
0.0
0.142857
0.142857
0.2
0.2
0.2
0.117647
0.117647
0.117647
0.142857
0.142857
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.2
0.142857
0.117647
0.166667
0.117647
0.166667
0.210526
0.166667
0.210526
0.25
0.210526
0.125
0.125
0.176471
0.125
0.125
0.125
0.176471
0.125
0.142857
0.142857
0.2
0.2
0.2
0.2
0.25
1.0
1.0
1.0
1.0
0.0
0.0
0.0
1.0
0.5
0.0
0.5
0.0
0.333333
1.0
0.0
0.5
0.333333
1.0
1.0
1.0
0.0
1.0
0.25
0.5
0.0
0.0
0.5
0.0
0.0
0.0
0.0
0.0
0.0
0.2
1.0
0.5
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.333333
0.25
0.0
0.25
0.0

